Distributed Inference for Tail Risk

For measuring tail risk with scarce extreme events, extreme value analysis is often invoked as the statistical tool to extrapolate to the tail of a distribution. The presence of large datasets benefits tail risk analysis by providing more observations for conducting extreme value analysis. However, large datasets can be stored distributedly preventing the possibility of directly analyzing them. In this paper, we introduce a comprehensive set of tools for examining the asymptotic behavior of tail empirical and quantile processes in the setting where data is distributed across multiple sources, for instance, when data are stored on multiple machines. Utilizing these tools, one can establish the oracle property for most distributed estimators in extreme value statistics in a straightforward way. The main theoretical challenge arises when the number of machines diverges to infinity. The number of machines resembles the role of dimensionality in high dimensional statistics. We provide various examples to demonstrate the practicality and value of our proposed toolkit.

==> simulation/simu_MLE/Frechet_1000.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
8.099,0.329663886042702,9.842,0.331337540106463
8.248,0.328899286149435,9.511,0.330696025896612
7.82700000000001,0.328903579218483,9.487,0.331275079643701
7.89700000000001,0.328555218830031,9.566,0.330456544928405
7.78399999999999,0.328590969415371,9.45500000000001,0.330892197674619
7.881,0.328991826125179,9.37399999999998,0.33143739238808
7.89699999999999,0.33110904622281,9.49099999999999,0.33368524857805
7.75799999999998,0.328863689577698,9.172,0.331416939678125
7.85900000000001,0.329437718923,9.44499999999999,0.331515675468701
7.904,0.329979846370353,9.47299999999998,0.332355840446385
7.809,0.327463406973691,9.297,0.32970468201151
7.845,0.329871613082462,9.553,0.332291793112639
7.90800000000002,0.328063152505528,9.44900000000001,0.330958972617741
7.803,0.331945534454015,9.38999999999999,0.334514984564358
7.80499999999995,0.330323850112256,9.49200000000002,0.332413598718533
7.93799999999999,0.330233084114701,9.40100000000001,0.332663615881576
7.86799999999999,0.329205737924612,9.42200000000003,0.331315825617019
7.82099999999997,0.330035603893324,9.64500000000004,0.332205683809869
7.86600000000004,0.329006254651471,9.59500000000003,0.331378732383263
7.85000000000002,0.331360330189539,9.59399999999999,0.333315414550396
7.84000000000003,0.329735598426497,9.45699999999999,0.332074318089109
7.89799999999997,0.327966182166797,9.50999999999999,0.330275405630328
7.84399999999999,0.327304310346511,9.44599999999997,0.329858490428875
7.83299999999997,0.33143545470947,9.49299999999994,0.333766251633687
7.83500000000004,0.324956079940503,9.40199999999993,0.327295442840328
7.79200000000003,0.330210927582934,9.476,0.332252596148174
7.827,0.328604940476481,9.46100000000001,0.330620189766165
7.78800000000001,0.331319934252659,9.41700000000003,0.333574768545438
7.91899999999998,0.329804349550218,9.39400000000001,0.331945421299824
7.81600000000003,0.328635706528057,9.41899999999998,0.330703124731141
7.851,0.330063177975377,9.40599999999995,0.332539263720995
7.88300000000004,0.330846975407729,9.80600000000004,0.332714534386957
8.83500000000004,0.329899338928419,11.167,0.331913981683374
8.94099999999992,0.328711569321669,11.226,0.330749491802802
8.75700000000006,0.32946479736818,11.123,0.331860757212912
8.83299999999997,0.328248993176035,11.381,0.330918278695323
8.73799999999994,0.32988585694952,11.6569999999999,0.332228626943096
8.71699999999998,0.329877923901251,11.639,0.332206488565381
8.77700000000004,0.332575065690158,11.6189999999999,0.335091182252889
8.80200000000002,0.329515584527945,11.66,0.331323077725716
8.75900000000001,0.328070601524784,11.6179999999999,0.330122521583337
8.827,0.32889728955614,11.4879999999999,0.331316204013012
8.78599999999994,0.328754120985262,11.591,0.330781638138173
8.798,0.329258356606608,11.436,0.331801479099036
8.81899999999996,0.329594710803427,11.5140000000001,0.331974986371994
8.78800000000001,0.330002798791626,11.5240000000001,0.331923535413374
8.82799999999997,0.329597322616505,11.4269999999999,0.33152316521674
8.73399999999992,0.328664637358713,11.6759999999999,0.33088086364687
8.77700000000004,0.331459499082926,11.5840000000001,0.33384510589142
8.77599999999984,0.329022404220114,11.6079999999999,0.331284368024748
8.85400000000004,0.327821717539639,11.0149999999999,0.329882224431285
8.08400000000006,0.329599349360182,10.116,0.331589179257189
8.02999999999997,0.329238214446633,9.72700000000009,0.331297674472915
7.87400000000002,0.32920057611349,9.7650000000001,0.331711038364584
7.8130000000001,0.328042809620211,9.84199999999987,0.330048747230565
7.83699999999999,0.328155299685644,9.82500000000005,0.329991529690223
7.84799999999996,0.328504963226554,9.91499999999996,0.331345697594539
7.88800000000015,0.328117767218131,9.923,0.330036172754249
7.87400000000002,0.325868754509575,9.63200000000006,0.328646987197414
7.88099999999986,0.327811604253179,9.82899999999995,0.330045289247071
7.84099999999989,0.329623329189937,9.7940000000001,0.33186340710579
7.93799999999987,0.329388846181393,10.1030000000001,0.331771933327159
7.89899999999989,0.330557644122009,9.39200000000005,0.332979527034394
7.95299999999997,0.328370677939702,9.74800000000005,0.330461574466668
7.91899999999987,0.331262411680686,9.81999999999994,0.333259600248738
7.8119999999999,0.330233484763825,9.86799999999994,0.33231339672953
7.90100000000007,0.330123219141608,9.74600000000009,0.332578515026192
7.82299999999987,0.329430749569496,9.77199999999993,0.331708043267812
7.85000000000014,0.328624704548525,9.89499999999998,0.330669814829035
7.89400000000001,0.331027734282202,9.75699999999983,0.333363614033193
7.87599999999998,0.328756576251151,9.7360000000001,0.331108110333987
7.85299999999984,0.330494663004746,9.67499999999995,0.332906077101859
7.83799999999997,0.328415411284509,9.87100000000009,0.330638847794036
7.8130000000001,0.330007318191932,9.87099999999987,0.332294418553002
7.86899999999991,0.328290242825378,9.82100000000014,0.330608833238525
7.81500000000005,0.328950918269213,9.8119999999999,0.331194573047233
7.8119999999999,0.330746913572968,9.85900000000015,0.332879511163103
7.83799999999997,0.329039596741234,9.44700000000012,0.331344096292525
7.83199999999988,0.328398475130285,9.75,0.330678969911231
7.81700000000001,0.329117934444435,9.82299999999987,0.331236594164233
7.875,0.327942031292154,9.86000000000013,0.330441707552006
7.86699999999996,0.327952993228465,9.74599999999987,0.32988370848107
7.91300000000001,0.332260145356205,9.57100000000014,0.3347220363744
7.87699999999995,0.328304677752637,9.67500000000018,0.330882398594598
7.846,0.331309774261606,9.86200000000008,0.333569363485079
7.85200000000009,0.328879904428659,10.049,0.331260224788108
7.93199999999979,0.328138157881431,9.94999999999982,0.330430163202064
7.79999999999995,0.33010025634941,9.6579999999999,0.332793719148715
7.94800000000009,0.326792723775892,9.89800000000014,0.329006087915327
8.02400000000034,0.327948748318133,9.9670000000001,0.330077312002718
7.87900000000036,0.330966368300177,9.59100000000035,0.333247174120408
7.84099999999989,0.328531966969541,10.0230000000001,0.330738103356509
7.85900000000038,0.327170514129623,9.7140000000004,0.329925534885528
7.80400000000009,0.330484100993238,9.70100000000002,0.332837160482915
7.85899999999992,0.327776616610502,9.68499999999995,0.33037375970031
7.91799999999967,0.328320974317945,9.81800000000021,0.330353538057876
7.79599999999982,0.328652704148542,9.96500000000015,0.331119479272835
7.78899999999976,0.329047483494647,9.51999999999998,0.331394896378351
7.84500000000025,0.330583426015696,9.80800000000045,0.332643821984348
7.85000000000036,0.328423353021965,10.0529999999999,0.330469359859272


==> simulation/simu_MLE/Frechet_1500.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
8.77200000000084,0.328733094283606,10.5519999999997,0.330228697541096
8.75799999999981,0.329196460177321,10.4050000000007,0.330784617709063
8.77499999999964,0.329943930553959,10.0519999999997,0.331268727893353
8.79500000000007,0.328698826997908,10.2099999999991,0.330375329099101
8.78499999999985,0.330352610873047,10.1800000000003,0.331738775958858
8.8239999999987,0.327833055702308,10.0229999999992,0.329119948107852
8.74800000000141,0.329247962102647,10.1819999999989,0.330515495791454
8.70499999999993,0.328578344679228,10.116,0.330321263278006
8.67400000000089,0.327538565667959,10.1399999999994,0.32930716427684
8.76699999999983,0.330217792267516,10.1620000000003,0.331775613881009
8.79399999999987,0.328313688744137,10.0450000000001,0.330014603282102
8.71599999999853,0.329971401949323,10.3449999999993,0.330993653330767
8.72600000000057,0.328679632603958,10.0930000000008,0.330268379639045
8.68500000000131,0.329423715864219,10.1550000000007,0.330818595186482
8.74699999999939,0.328848560587281,10.1090000000004,0.330673151278754
8.76900000000023,0.328692506005299,10.1369999999988,0.329942320355315
8.75300000000061,0.330248230824498,10.1399999999994,0.331737546501524
8.76899999999841,0.329627415323376,10.1850000000013,0.330752661967668
8.75300000000061,0.328138172307008,10.4919999999984,0.32969660116842
8.69100000000071,0.329153830273848,10.0799999999999,0.330491687700801
8.73400000000038,0.328358384968701,9.98500000000058,0.330142531657711
8.71500000000015,0.329239853583956,9.92200000000048,0.330842686802138
8.72800000000097,0.328567605328208,10.268,0.330351794574336
8.7559999999994,0.328218743008062,10.0259999999998,0.330064925811955
8.70499999999993,0.32847446333661,10.0450000000001,0.329996041245875
8.72400000000016,0.329855569497717,10.0419999999995,0.330978472180347
8.77700000000004,0.328991132140041,10.1010000000006,0.330312574072814
8.71899999999914,0.329119304410527,10.3899999999994,0.33097450371266
8.73899999999958,0.329309022581186,9.86099999999897,0.329994150949613
8.82699999999932,0.329783906801087,10.2369999999992,0.331390264016282
8.78199999999924,0.328863496106441,10.3199999999997,0.330586312849287
8.73799999999937,0.328741339707331,10.2659999999996,0.330297995710418
8.79600000000028,0.327079577360165,10.3520000000008,0.328986790165068
8.73699999999917,0.329273893737322,10.1180000000004,0.330557196548718
8.75,0.329743540562764,10.0910000000003,0.331353854783015
8.69399999999951,0.329531013434018,10.0689999999995,0.330964358406166
8.74200000000019,0.32808753008666,10.1579999999994,0.329523556364447
8.71000000000095,0.328982272049475,10.1399999999994,0.330688750835656
8.67400000000089,0.329843219727065,10.0059999999994,0.331335238801326
8.70799999999872,0.329625892452102,10.3069999999989,0.331310587682223
8.80899999999929,0.329403669489252,9.9369999999999,0.330737389652525
8.73699999999917,0.328478210515218,10.3559999999998,0.329969942012519
8.70000000000073,0.328317740908174,10.1290000000008,0.329838853720402
8.69000000000051,0.329579662827489,10.1589999999997,0.331308259379814
8.73500000000058,0.328257447657909,9.8690000000006,0.329741010853994
8.73300000000017,0.329680126676269,10.2360000000008,0.331045978383039
8.72600000000057,0.328403970958369,10.1209999999992,0.329970293985556
8.76900000000023,0.328213934792154,10.0770000000011,0.329586733052449
8.69000000000051,0.327268071542806,10.0060000000012,0.32914858431824
8.71999999999935,0.32815664258718,10.0289999999986,0.329401586319356
8.73199999999997,0.32887589183549,9.90800000000127,0.330303467887551
8.70800000000054,0.328494353979045,10.2839999999997,0.329712396243151
8.70300000000134,0.32938438822519,10.0290000000005,0.330986559403325
8.67499999999927,0.329818400555997,10.0550000000003,0.331327097734286
8.84300000000076,0.326988219432797,10.2099999999991,0.328500513821822
8.77800000000025,0.330838806551996,10.1739999999991,0.332121517959123
8.70799999999872,0.327432943336329,10.0760000000009,0.32902688201649
8.72400000000016,0.330370334470601,10.0889999999999,0.331892106544924
8.75500000000102,0.329380905435064,10.1509999999998,0.330664378157088
8.7510000000002,0.329399464057997,10.0509999999995,0.330731238848027
8.70599999999831,0.32957696168387,10.0210000000006,0.331025456810448
8.72199999999975,0.327917802347849,9.99799999999959,0.329531428504237
8.70199999999932,0.328335355981897,10.0320000000011,0.329769426827621
8.8130000000001,0.327793142699119,10.0360000000001,0.32900313314013
8.73899999999958,0.329621583398579,10.134,0.330854795682447
8.77000000000044,0.330653979593858,9.87700000000041,0.331826981491308
8.76200000000063,0.329037730663606,10.1369999999988,0.330547465203761
8.69499999999971,0.329348264116472,10.152,0.330493673744888
8.70099999999911,0.327738990017257,10.2219999999998,0.329318761373291
8.77400000000125,0.329041416611688,10.1049999999996,0.330421423452429
8.78600000000006,0.328488930346896,10.1800000000003,0.330154434015118
8.71000000000095,0.330246825651138,10.1479999999992,0.331957749368928
8.77599999999984,0.328391396090266,10.0889999999999,0.329838530916357
8.77000000000044,0.330479755294882,10.1089999999986,0.332069593912071
8.75200000000041,0.327949425834055,10.0809999999983,0.329346468488006
8.76299999999901,0.329413290797443,9.99200000000019,0.330422839529553
8.69999999999891,0.327703334980038,10.4450000000015,0.329215937851518
8.75,0.327839537513381,10.3819999999996,0.329364088292395
8.68100000000049,0.328989857746671,10.1930000000011,0.330505970745628
8.83100000000013,0.328632118129575,10.1360000000004,0.330198329513087
8.77200000000084,0.328828332578668,10.1730000000007,0.330337438857475
8.77800000000025,0.327091571194913,10.0169999999998,0.328517574904978
8.73899999999958,0.328152512670996,10.1170000000002,0.329055559757479
8.7440000000006,0.329740983011683,10.3949999999986,0.33101738849158
8.70200000000114,0.329340075310106,10.027,0.330626515691646
8.72499999999854,0.328387645631109,10.4079999999994,0.330251294019884
8.71699999999873,0.330103532046631,10.0079999999998,0.331768045361941
8.69599999999991,0.32846286443512,10.4030000000002,0.329848820966163
8.72299999999996,0.329240096835473,10.0349999999999,0.330661673311193
8.76400000000103,0.328903102872222,10.2740000000013,0.330649526685074
8.78299999999945,0.329693548144644,10.1679999999997,0.331236423219422
8.7559999999994,0.329645883381927,10.1509999999998,0.331067781655283
8.77399999999943,0.327378198045465,10.3850000000002,0.32854960646906
8.70099999999911,0.328561883467813,10.0149999999994,0.330104466176676
8.72400000000016,0.328899196003034,10.3069999999989,0.330382705277575
8.72800000000097,0.329000798097127,10.0529999999999,0.330601317078083
8.67499999999927,0.328169492583928,10.1260000000002,0.329314232104258
8.69800000000032,0.328950072463292,9.99599999999919,0.330378455806474
8.71999999999935,0.329707280066601,10.1059999999998,0.330854747085044
8.74099999999999,0.32881199479685,10.0720000000001,0.330336773213623


==> simulation/simu_MLE/Frechet_2500.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
10.5250000000015,0.327422677670469,12.8950000000004,0.328314063659086
10.469000000001,0.328288313864363,12.3319999999985,0.32894368198528
10.525999999998,0.327231724618001,12.6130000000012,0.328127028784616
10.5200000000004,0.326440013752377,13.2119999999995,0.327430073738242
10.5619999999981,0.32712121232796,13.2080000000024,0.32807084515307
10.5290000000023,0.327748653058175,13.4120000000003,0.328595522306623
10.5120000000024,0.326561850313665,13.3640000000014,0.32773388698358
10.5049999999974,0.326536000237187,13.3430000000008,0.327672526158025
10.5879999999997,0.32774822841164,13.1700000000019,0.328566934288619
10.594000000001,0.327283502432202,13.0659999999989,0.328275489951429
10.5329999999994,0.328952372097033,13.1779999999999,0.329489234579488
10.5779999999977,0.328830059774255,13.099000000002,0.329717676163155
10.476999999999,0.32724011933429,12.8270000000011,0.327999709844268
10.5030000000006,0.326455954623491,13.0919999999969,0.327757192662879
10.6489999999976,0.328150240407786,13.476999999999,0.328942696249142
10.5199999999968,0.326353096079096,13.387999999999,0.327532593012188
10.5509999999995,0.327227416260783,13.6820000000007,0.328120357171998
10.4560000000019,0.328890195882837,13.3760000000002,0.329682755291914
10.5149999999994,0.327427493869642,13.3459999999977,0.328043437829908
10.5020000000004,0.32863263201382,13.1929999999993,0.329480572804213
10.5070000000014,0.326473738235321,13.1239999999998,0.327389815108952
10.5970000000016,0.326825780950505,13.3439999999973,0.32776518089267
10.5879999999997,0.328084286334691,13.5140000000029,0.328973748784505
10.625,0.328111180163979,12.7560000000012,0.328955818328205
10.4530000000013,0.328832873646577,13.2239999999983,0.329667250251225
10.5070000000014,0.328223041943977,13.1749999999993,0.32911778490512
10.5330000000031,0.329101054228954,13.2109999999993,0.33003123863513
10.5419999999976,0.327065622371591,13.3130000000019,0.327915602281378
10.637999999999,0.326663751318418,13.2819999999992,0.327533194421639
10.5489999999991,0.32892612810812,13.0820000000022,0.329745004096163
10.4900000000016,0.328359765754654,12.747000000003,0.329390748116439
10.4609999999993,0.326369213627409,13.242000000002,0.327184588318925
10.5010000000002,0.328207213084674,13.2239999999983,0.328784790530105
10.5279999999984,0.326995438627512,12.8200000000033,0.328286585811743
10.5460000000021,0.326662314643433,13.4219999999987,0.327413816758363
10.4619999999995,0.327093423388812,13.3899999999994,0.327940445189856
10.5700000000033,0.328017267801262,13.3199999999997,0.329157511230841
10.6440000000002,0.326520230491485,12.8989999999976,0.327124431521546
10.617000000002,0.326955391547362,13.1769999999997,0.327943764293567
10.6049999999996,0.327543344065752,13.2170000000006,0.328019604972012
10.5249999999978,0.326877908978424,13.4419999999991,0.327790977408533
10.4389999999985,0.328288217430905,13.1280000000006,0.329040663573716
10.4940000000024,0.326963449847538,13.0590000000011,0.328206116204612
10.5839999999989,0.327482028484958,13.5240000000013,0.328376640169651
10.4750000000022,0.326816627706553,13.0420000000013,0.327743020139664
10.5329999999994,0.326943416983699,13.1840000000011,0.327689564848981
10.4940000000024,0.32779587241624,13.5390000000007,0.3286944422881
10.523000000001,0.327165353408442,13.5959999999977,0.328350345700111
10.479000000003,0.327097331154845,13.3939999999966,0.327948291298185
10.518,0.327306962638753,13.3650000000016,0.328060409098053
10.5060000000012,0.327552702927157,13.1419999999998,0.328440183330435
10.4340000000011,0.327918049915716,12.752999999997,0.328831624803543
10.4579999999987,0.327248898089273,13.0289999999986,0.328153886841194
10.4909999999982,0.327160498545612,13.482,0.327905660046768
10.4969999999994,0.325957337257821,13.3809999999976,0.327137387480641
10.4409999999989,0.328658904016049,12.9010000000017,0.329656576141924
10.523000000001,0.328654353749933,13.1360000000022,0.329447621867384
10.5319999999992,0.327511964481408,13.1270000000004,0.328693659593736
10.505000000001,0.326135674638581,13.4390000000021,0.326832925324236
10.5030000000006,0.327594746075028,13.4639999999999,0.328296327610656
10.4519999999975,0.326702183024486,13.25,0.327809569944677
10.5489999999991,0.328946860268022,13.2299999999996,0.329875363686715
10.507999999998,0.327154032831839,13.030999999999,0.327731595392458
10.4989999999998,0.32730421747009,13.4639999999999,0.328069168822559
10.4549999999981,0.325826613840627,13.0930000000008,0.326601133280328
10.5149999999994,0.328011762810128,13.2919999999976,0.329051480837178
10.5030000000006,0.327320561391345,12.7510000000002,0.328372741623889
10.5679999999993,0.32847225144432,13.1709999999985,0.329099182101505
10.505000000001,0.326612155737504,13.3090000000011,0.327483844341119
10.5490000000027,0.327855239638678,13.0869999999995,0.328860415255335
10.5640000000021,0.32721591820254,12.7829999999994,0.32797491756912
10.5730000000003,0.327862152143127,13.4989999999998,0.328616484503442
10.5599999999977,0.327801483333599,13.4150000000009,0.328598983290598
10.4880000000012,0.327407373848126,13.1089999999967,0.328166963355094
10.5579999999973,0.327095763344603,13.4069999999992,0.327906330836639
10.523000000001,0.327040062120353,13.4400000000023,0.327616282611674
10.5080000000016,0.328125748932514,13.2309999999998,0.329168436158733
10.5449999999983,0.327064658502916,13.4700000000012,0.327731506687002
10.492000000002,0.327047002831823,13.2109999999993,0.327889520422177
10.6270000000004,0.328368672627655,13.3319999999985,0.329113340857426
10.5109999999986,0.328289173987275,13.393,0.328875168280267
10.5509999999995,0.327304918855425,12.8839999999982,0.328278288729199
10.5210000000006,0.326889203195741,13.1759999999995,0.327723049782716
10.5010000000002,0.327576418799148,13.4400000000023,0.32850262394399
10.5069999999978,0.326187110493333,13.1239999999998,0.326721122034773
10.4660000000003,0.32884348194035,13.3060000000005,0.329800473443434
10.5279999999984,0.327362878790749,13.3000000000029,0.328043784779269
10.5210000000006,0.32825485048512,13.4940000000024,0.329209625143105
10.461000000003,0.328157962890563,13.637999999999,0.328896327033261
10.5590000000011,0.328282274001264,13.4269999999997,0.32914221465476
10.5290000000023,0.327659541488907,13.2969999999987,0.328391262540709
10.5900000000001,0.326747912937286,13.5850000000028,0.327718233671247
10.4520000000011,0.327178318463715,13.4749999999985,0.328239196472366
10.5239999999976,0.32826149215188,13.2309999999998,0.329151801335374
10.5109999999986,0.325154837655751,13.4389999999985,0.326276166960682
10.5580000000009,0.329166797051751,13.2400000000016,0.329820600207772
10.5400000000009,0.327257764023816,12.8110000000015,0.328255331578872
10.5430000000015,0.328068169195903,13.211000000003,0.329142126839779
10.5540000000001,0.327797256305609,13.3140000000021,0.328747319633433
10.4660000000003,0.327186779585974,12.6949999999997,0.328358015805603


==> simulation/simu_MLE/Frechet_5000.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
14.8480000000018,0.322796245390416,20.4700000000012,0.323360273936234
14.9359999999979,0.32290091411158,19.8760000000002,0.323197296668722
14.8869999999988,0.322411268654841,19.7940000000017,0.323055100086134
14.9070000000029,0.322167903479843,21.3339999999989,0.322695060918481
14.9330000000009,0.324504556400126,20.1820000000007,0.325232820035188
14.9239999999991,0.323900956080917,19.9559999999983,0.324182131718062
14.9910000000018,0.323417564385239,19.9419999999991,0.323860685946685
14.8940000000002,0.321932396153242,19.7019999999975,0.322377603851461
14.9259999999995,0.322192029296375,19.5740000000005,0.322451027205723
14.8609999999971,0.323032809847937,19.9340000000011,0.323654653033191
14.8799999999974,0.321549222422757,19.5889999999999,0.322094785219785
14.8480000000018,0.322771663895313,20.2750000000015,0.323146312445809
14.8840000000018,0.32212784120923,20.3770000000004,0.32246035997123
14.9329999999973,0.322738035200074,19.7020000000011,0.323031583096616
14.9520000000011,0.322298332322084,19.5540000000001,0.322958513081738
14.893,0.323437004977084,19.3100000000013,0.324063465054097
14.9910000000018,0.322635801319955,20.9150000000009,0.323171292018456
14.9429999999993,0.322532463796534,21.2769999999982,0.323002086374873
14.8640000000014,0.32329866250362,20.2719999999972,0.3235168225886
14.9509999999973,0.32379287808297,20.0789999999979,0.32418526330922
14.9830000000002,0.3236552407949,20.2830000000031,0.324080069263269
14.987000000001,0.322831469002,19.6280000000006,0.323179044945047
14.8579999999965,0.322644778069164,19.5679999999993,0.323200942539211
14.8899999999994,0.322774155986091,20.2830000000031,0.323314442914165
14.8700000000026,0.323607223041942,19.6059999999998,0.324121136181488
14.844000000001,0.323352160047665,19.8770000000004,0.323862176328795
14.8530000000028,0.323322578111403,19.5390000000007,0.323918301317823
14.8420000000006,0.323125616227826,19.6810000000005,0.32388426356694
14.8979999999974,0.322293834928552,19.9219999999987,0.322562535251321
14.898000000001,0.322662030435241,19.8409999999967,0.322975227130039
14.9439999999995,0.322861531098971,19.9589999999989,0.323261180011794
14.9549999999981,0.322502760246874,20.211000000003,0.322987859089535
14.8760000000002,0.324270501912025,19.9189999999981,0.324648785321431
14.9120000000003,0.322432784685852,19.7469999999994,0.322805741808277
14.9180000000015,0.322753763639191,19.7760000000017,0.32320995375026
15.0499999999993,0.322025265517626,20.0649999999987,0.322652567939282
14.9639999999999,0.323512924876506,20.4449999999997,0.323884487169913
14.8760000000002,0.323708218695932,19.607,0.324302666248453
14.8689999999988,0.322237713417836,19.5949999999975,0.322873010819473
14.869999999999,0.322307924913955,19.6100000000006,0.322875681274544
14.8960000000006,0.323599951247914,20.244999999999,0.324035156026238
14.8849999999984,0.322986107270705,19.9879999999976,0.323490031181365
14.8729999999996,0.322866160269407,20.0960000000014,0.323458320158967
14.8430000000008,0.322493816310338,20.0680000000029,0.323132681742606
14.8769999999968,0.323697001118967,19.9020000000019,0.32437105170735
14.9260000000031,0.32304301740821,20.2079999999987,0.323481457409017
15.0069999999978,0.322408890995774,20.4650000000001,0.322842287552402
14.8760000000002,0.321829270148462,20.4229999999989,0.322426118156417
14.9290000000001,0.323454891344163,20.2389999999978,0.323965820190349
14.9279999999999,0.32308337835496,21.0469999999987,0.323552758706745
15.0120000000024,0.322860099690003,20.3549999999996,0.323455197986179
15.0030000000006,0.322953931390083,21.2659999999996,0.323252383604786
15.0040000000008,0.32314814782163,19.4719999999979,0.323483546305707
14.9449999999997,0.322293485438919,21.3919999999998,0.322878275855674
15.0829999999987,0.321998447409881,20.9110000000001,0.322463477482909
14.8780000000006,0.323439990219851,21.0190000000002,0.323735179028051
14.8530000000028,0.323085051064234,19.4150000000009,0.323704053796645
14.898000000001,0.323789523387324,20.6950000000033,0.32420735606453
15.0059999999976,0.322610878909384,20.3369999999995,0.323149302132812
14.9259999999995,0.321964704517778,20.5240000000013,0.322418837304788
14.8950000000004,0.323993658514954,19.7180000000008,0.324466792128189
14.9300000000003,0.321909709164347,19.7750000000015,0.32241199211368
14.9360000000015,0.322578275422863,20.0370000000003,0.323063593268019
14.9599999999991,0.322736993208898,19.6939999999995,0.322980797146908
15.0370000000003,0.321741685680684,19.9549999999981,0.322386803918653
15.0370000000003,0.322942391712302,19.9320000000007,0.323273008094733
15.0620000000017,0.323206257001823,20.4759999999987,0.32358086803826
14.8990000000013,0.322638312894303,20.3950000000004,0.322976093683584
14.9040000000023,0.32290189088935,20.9809999999998,0.323404627595724
15.0640000000021,0.322717254508982,21.5780000000013,0.323240618419433
15.0849999999991,0.322292528954035,19.8860000000022,0.322688665064546
15.0780000000013,0.322460341352195,20.0750000000007,0.322791122047929
14.8639999999978,0.322394055181181,20.1100000000006,0.322910931393762
15.0419999999976,0.322111550510887,20.2520000000004,0.322590053640936
15.2700000000004,0.322581495276923,20.3900000000031,0.323154385670522
14.8839999999982,0.323241260075226,21.012999999999,0.323599104258157
14.8929999999964,0.322356568231806,19.7890000000043,0.322737242694948
14.976999999999,0.322479781412515,20.413999999997,0.323069842259975
15.0910000000003,0.322661245979265,20.0670000000027,0.323123614625161
14.8899999999994,0.322876508771987,20.1779999999999,0.323255710828535
14.9939999999988,0.323108062383971,20.3960000000006,0.323546366382185
15.0350000000035,0.323385735495252,20.5690000000031,0.323855676308658
15.0299999999988,0.323001223939121,20.4029999999984,0.323441415379463
14.8709999999992,0.323037314843317,20.1770000000033,0.323545934377866
15.0060000000012,0.322899407895106,19.7969999999987,0.323265978179148
14.9470000000001,0.323154843930645,19.7490000000034,0.323394674099892
14.8940000000002,0.322527439443889,20.788999999997,0.32308864333729
14.8800000000047,0.323186264588409,19.961000000003,0.323808486832254
14.9550000000017,0.322244034715837,19.6650000000009,0.322767789412029
14.9590000000026,0.322686153816013,19.6800000000003,0.323333018787001
14.913999999997,0.322369179535632,19.8819999999978,0.322766352846361
14.8630000000048,0.323603332133985,20.4679999999935,0.324102931554093
14.9460000000036,0.322277441044253,20.3179999999993,0.322749116646387
14.9300000000003,0.322503584679996,19.6690000000017,0.322767087826576
14.913999999997,0.323026115234391,19.6589999999997,0.323321888681257
14.8450000000012,0.322165035396303,19.5789999999979,0.322508715790122
15.1010000000024,0.322128964318842,19.875,0.32252537724804
14.9660000000003,0.322191514882657,19.5749999999971,0.322723631584876
14.9910000000018,0.322966342010788,19.3329999999987,0.323240189597986
14.9779999999955,0.323657669270686,19.6039999999994,0.323958080546223


==> simulation/simu_MLE/Gumbel_1000.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
8.1190000000006,-0.00595230307638227,7.94500000000062,-0.103781480918229
8.09099999999944,-0.00585907945107555,7.8760000000002,-0.103841261254977
8.11300000000028,-0.0056309205508019,7.90999999999985,-0.103688611873226
8.11300000000028,-0.00553222262764837,7.89899999999943,-0.103249941865941
8.20300000000043,-0.00480296573074177,7.94399999999951,-0.102682410381572
8.10200000000077,-0.00531087546072339,7.90400000000045,-0.103310067534318
8.15499999999975,-0.00589335711107111,7.96000000000004,-0.103534949448154
8.13299999999981,-0.00470033382701211,7.92900000000009,-0.102230047368908
8.17299999999977,-0.00654204620809945,7.90999999999985,-0.104535886050253
8.09400000000005,-0.00540017651680118,7.83299999999963,-0.10344961750214
8.05399999999918,-0.00558301831513197,7.96299999999974,-0.103259694104529
8.14500000000044,-0.00656814592447163,7.98199999999997,-0.104519839397705
8.11800000000039,-0.00726712285055644,7.97000000000025,-0.10493009626638
8.09799999999996,-0.00605472265532931,7.73999999999978,-0.104045259450038
8.21999999999935,-0.00572043595949259,7.89199999999983,-0.103294568703201
8.11300000000028,-0.00454741716742937,7.85499999999956,-0.102570913227883
8.10199999999986,-0.00510354817842658,7.89099999999962,-0.102292699509404
8.18000000000029,-0.0057660058934103,7.75900000000001,-0.103065917664462
8.17799999999988,-0.00535487368622512,7.89999999999964,-0.102871696253892
8.07099999999991,-0.00475233578527092,7.80299999999988,-0.102018260008033
8.08500000000004,-0.00623596379605699,7.8760000000002,-0.104128992885193
8.10699999999997,-0.00457817340752388,7.90099999999984,-0.102359541686914
8.08799999999974,-0.00521280867002902,7.81900000000041,-0.103081345978961
8.10699999999997,-0.0048068511079556,7.84000000000015,-0.102698891885659
8.07499999999982,-0.00564176384551676,7.82400000000052,-0.103324667226478
8.46399999999994,-0.00411910707657283,7.88600000000042,-0.101770547219329
8.09899999999925,-0.00514553423235205,7.8779999999997,-0.103017059859851
8.11399999999958,-0.00593700056130404,7.85300000000007,-0.104051524755115
8.14199999999983,-0.00509945215718626,7.80100000000039,-0.102985158598588
8.10400000000027,-0.00662851507663751,7.8760000000002,-0.104260480935995
8.07899999999972,-0.00518390219948207,7.78500000000076,-0.10273474127025
8.09599999999955,-0.00461068481102343,7.8139999999994,-0.102483017658144
8.03499999999985,-0.00505200290689004,7.79299999999967,-0.102875056648281
8.12299999999959,-0.00672314585412845,7.80099999999948,-0.104737098945588
8.15300000000025,-0.00549943478245851,7.81899999999951,-0.10325924969547
8.1850000000004,-0.0051807251305404,7.82299999999941,-0.102779456243038
8.14199999999983,-0.00486267683011985,7.78499999999985,-0.102743818184366
8.09500000000025,-0.0053981628244015,7.80100000000039,-0.103358391683076
8.04299999999967,-0.00413038148813503,7.76299999999992,-0.10196872944355
8.05699999999979,-0.00577915229411253,7.80699999999979,-0.103337304721962
8.08300000000054,-0.00477441469790149,7.82999999999993,-0.102451787404939
8.13700000000063,-0.00394788527033784,7.83900000000085,-0.101542856712939
8.11599999999999,-0.00438682009514219,7.84000000000015,-0.102215063905152
8.09500000000025,-0.00565998568548925,7.83799999999974,-0.10311282251654
8.08100000000013,-0.00521447045636416,7.81700000000001,-0.102578323202638
8.09999999999945,-0.00638191088674908,7.85800000000017,-0.104648130580191
8.14500000000044,-0.00497612515501282,8.00900000000001,-0.102944299525509
8.20100000000002,-0.00584426839093834,7.92900000000009,-0.10391457005239
8.11599999999999,-0.00452237161097444,7.92000000000007,-0.102058188446558
8.125,-0.00559006175224722,7.83999999999924,-0.102411252333512
8.08400000000074,-0.00604850570389473,7.86399999999958,-0.103693005930783
8.09799999999996,-0.00679115732450729,7.88499999999931,-0.104349705880841
8.07899999999972,-0.00662270215787832,7.93299999999999,-0.104361698242953
8.09299999999985,-0.00379142503708477,7.87299999999959,-0.101588102884218
8.13100000000031,-0.00506186592497458,7.85199999999986,-0.102554530916488
8.13000000000011,-0.00682074869549886,7.83200000000033,-0.104107449531063
8.14899999999943,-0.00572742359785662,7.85099999999966,-0.103594359322865
8.10499999999956,-0.00689415914271923,7.83799999999974,-0.104582447942529
8.1239999999998,-0.00626416256505619,7.84500000000025,-0.104276167012359
8.0630000000001,-0.00468845796785352,7.86200000000008,-0.102408597362657
8.09699999999975,-0.00626822750203388,7.88499999999931,-0.103977568308735
8.1239999999998,-0.00593357975901627,7.84900000000016,-0.103350139226906
8.11200000000008,-0.00642229293655487,7.8690000000006,-0.104387861167862
8.08399999999983,-0.00663892216189192,7.82499999999982,-0.10439460543181
8.10699999999997,-0.00514920415304698,7.94400000000041,-0.103291414051662
8.13400000000001,-0.00511841166328738,7.87100000000009,-0.103144825020855
8.1239999999998,-0.00564045994417062,7.81999999999971,-0.102898576159343
8.10599999999977,-0.00585538510887997,7.87299999999959,-0.103525946408214
8.17299999999977,-0.00340481871746115,7.84799999999996,-0.100641157945366
8.17299999999977,-0.00486901542783453,7.79799999999977,-0.102842044441292
8.16200000000026,-0.00564296824123236,7.85600000000068,-0.103056416407347
8.13500000000022,-0.0056658506579838,7.8779999999997,-0.10343910569776
8.13599999999951,-0.00666564169073511,7.90499999999975,-0.104785721189924
8.06899999999951,-0.00553246797976196,7.77899999999954,-0.102732956739273
8.1260000000002,-0.0049113397969192,7.92799999999988,-0.102661969545086
8.14299999999912,-0.003974929349473,7.81400000000031,-0.101858796113401
8.08500000000004,-0.00551260743884081,7.83899999999994,-0.103065605320562
8.14199999999983,-0.00519486233558189,7.97400000000016,-0.103169827190359
8.12100000000009,-0.00513012117497787,7.8769999999995,-0.103115653029875
8.06800000000021,-0.0061750918294055,7.83100000000013,-0.103740368519275
8.07899999999972,-0.00321745970678807,7.78199999999924,-0.100936868379061
8.05000000000018,-0.00574497112508028,7.75799999999981,-0.103250601943685
8.04800000000068,-0.00331577533848975,7.79200000000037,-0.100856004876164
8.10999999999967,-0.00544018103804086,7.82499999999982,-0.103142614510939
8.10599999999977,-0.00380063564284412,7.85999999999967,-0.101550726018003
8.09299999999985,-0.00440074401256763,7.78499999999985,-0.102056543462952
8.09400000000005,-0.00383715935254539,7.81999999999971,-0.101341582541384
8.13799999999992,-0.00517694018968502,7.8149999999996,-0.103049775670723
8.07300000000032,-0.00388149727953714,7.83100000000013,-0.101278129275796
8.05000000000018,-0.00749852459603206,7.79500000000007,-0.105474463551191
8.09900000000016,-0.00630665482377233,7.80100000000039,-0.103882836888696
8.05599999999959,-0.00633057362146445,7.87100000000009,-0.10431144969944
8.17999999999938,-0.00553822155485632,7.83700000000044,-0.103029954317933
8.05000000000018,-0.00709847699875488,7.81500000000051,-0.105134923065399
8.09000000000015,-0.00484107957263273,7.87100000000009,-0.102671464765448
8.21300000000065,-0.00482781446047461,7.92699999999968,-0.102459538539136
8.10999999999967,-0.00531196322103301,7.81700000000001,-0.102946116211286
8.19499999999971,-0.00713561145848599,7.87899999999991,-0.104920771768642
8.125,-0.00584169405650968,7.7470000000003,-0.10310646661113
8.0630000000001,-0.00538593128117039,7.73300000000017,-0.103060293262975


==> simulation/simu_MLE/Gumbel_1500.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
9.1200000000008,-0.00593225977408631,8.06700000000092,-0.104933487075844
9.08300000000054,-0.00563376893157179,7.95200000000114,-0.104878985894478
9.09499999999935,-0.00551962415341416,7.91300000000047,-0.105044652216061
9.04299999999967,-0.00581019108924904,7.89099999999962,-0.104984495284188
9.08899999999994,-0.00548745754842863,7.93299999999908,-0.104724162954301
9.03299999999945,-0.00467666696208731,7.92199999999866,-0.103630853995387
9.05399999999827,-0.00609850352707299,7.86700000000019,-0.105516858808
9.06500000000051,-0.00707511351679629,7.92299999999886,-0.106274881415525
9.12800000000061,-0.00508919625703192,7.96600000000035,-0.104159312613338
9.11700000000019,-0.00603943920303235,7.92100000000028,-0.104980810835025
9.02500000000146,-0.00749414778985094,7.86199999999917,-0.106549927573841
9.05500000000029,-0.00624388460236931,7.91100000000006,-0.105197449957662
9.0630000000001,-0.00730734316697311,7.97499999999854,-0.106566603789457
9.11300000000119,-0.00440616177983875,7.91899999999987,-0.103226332963112
9.02399999999943,-0.00547860214813424,7.89699999999903,-0.104491047685769
9.11399999999958,-0.00476983801119387,7.90999999999985,-0.103619905187869
9.03700000000026,-0.0062150195012396,7.88199999999961,-0.105814398254787
9.04700000000048,-0.00443681933277412,8.01499999999942,-0.103365217167419
9.06099999999969,-0.00517624263590122,7.87200000000121,-0.103897149308727
9.05500000000029,-0.00583811400625557,7.95099999999911,-0.105083770406044
9.09000000000015,-0.00626916858558858,7.90300000000025,-0.10576671679415
9.14500000000044,-0.00516663697354688,7.92000000000007,-0.104019095258039
9.03100000000086,-0.00549257792658299,7.91100000000006,-0.104852037083466
9.04399999999987,-0.00606663663188491,7.875,-0.104919895860929
9.05900000000111,-0.00265212619839195,7.97000000000116,-0.101586665708042
9.04799999999886,-0.00507434741208873,7.84700000000157,-0.103965534457005
9.02800000000025,-0.00661123807238322,7.86700000000019,-0.105604535363946
9.05600000000049,-0.00569471989449511,7.84599999999955,-0.104870959968127
9.11399999999958,-0.0066956907964162,7.94300000000112,-0.105616900668547
9.06099999999969,-0.00724642077281083,7.90200000000004,-0.106666321616337
9,-0.00539498875568047,7.85699999999997,-0.104655144436601
9.00699999999961,-0.00535953081655888,7.89500000000044,-0.104391478864166
9.04399999999987,-0.00563521378415392,7.97299999999996,-0.105044271132998
9.12800000000061,-0.0063085519610419,7.87700000000041,-0.105618536378915
9.06999999999971,-0.00610279738184393,8.03000000000065,-0.105326618751501
9.05299999999988,-0.00471946609050694,7.85199999999895,-0.103921444835985
9.04500000000007,-0.00668562165480833,7.84299999999894,-0.106003183104273
9.08299999999872,-0.00523795743253791,8.00699999999961,-0.104336488164285
9.08500000000095,-0.00493391700122892,7.96399999999994,-0.103950226963187
9.16399999999885,-0.00520080548727352,7.87900000000081,-0.104154027640896
9.08400000000074,-0.0058680407401362,7.95300000000134,-0.104940731889024
9.0669999999991,-0.0041496699132963,7.84900000000016,-0.103130582016075
9.08100000000013,-0.00518730615563557,7.9380000000001,-0.104075887780852
9.00300000000061,-0.00670438699316076,7.82799999999952,-0.105887886076933
9.08300000000054,-0.00657951809489643,7.82099999999991,-0.105564198097408
8.97900000000118,-0.0043011579524449,7.82499999999891,-0.103367307190932
9.01599999999962,-0.00663137257455333,8.01400000000103,-0.105660397252548
9.07599999999911,-0.00554136714745212,7.84199999999873,-0.104494145867109
9.02000000000044,-0.00503643145415601,7.88700000000063,-0.104429525653191
9.03999999999905,-0.00563174558073153,8.128999999999,-0.105010507901833
9.05299999999988,-0.00521436089406872,7.85200000000077,-0.104325821062764
9.03699999999844,-0.00468117143717449,7.94399999999951,-0.103662520731013
9.04399999999987,-0.00618904572878952,7.88600000000042,-0.105335871238794
9.01100000000042,-0.00397579106483814,7.90200000000004,-0.1026826357472
9.04199999999946,-0.00442580684256316,7.91500000000087,-0.103476990925014
9.0570000000007,-0.00652203887339138,7.90399999999863,-0.105552052726848
9,-0.00616685266384513,7.95199999999932,-0.105331761252875
9.0630000000001,-0.00586102570813317,7.89999999999964,-0.105146973394819
9.03700000000026,-0.00635417112638086,7.94000000000051,-0.105513406082346
9.0630000000001,-0.00550969796660426,7.91500000000087,-0.10459700677123
9.06499999999869,-0.00470897963512233,7.88800000000083,-0.103703084635494
9.09000000000015,-0.00551431116580041,7.88800000000083,-0.104626179782381
9.03000000000065,-0.00564665549795546,7.9380000000001,-0.104598032125855
9.0570000000007,-0.00516703738759776,7.8799999999992,-0.104624264759523
9.03499999999985,-0.00595218111727264,7.91799999999967,-0.105383548771559
9.03900000000067,-0.0062431142796859,7.91400000000067,-0.105321776709441
9.15500000000065,-0.00533049023728309,7.97599999999875,-0.104288025547981
9.07699999999932,-0.00698061050510073,7.878999999999,-0.105872295615772
9.03399999999965,-0.00529956267002493,7.87800000000061,-0.104752284004751
9.03999999999905,-0.00602109687713605,7.87799999999879,-0.105112514159614
9.03899999999885,-0.00644255958249194,7.871000000001,-0.105480794122367
9.05400000000009,-0.00631614143478909,7.87800000000061,-0.105249997790315
9.02399999999943,-0.00663012157859095,7.94300000000112,-0.105628793174636
9.04900000000089,-0.00550114565225512,7.9320000000007,-0.104201616472566
9.06999999999971,-0.00558330205798688,7.97799999999916,-0.104638921925638
9.0630000000001,-0.00469158145964241,8.0570000000007,-0.103478826807687
9.07700000000114,-0.00692037232853918,7.85499999999956,-0.106163237711994
9.05199999999968,-0.00527121958077074,7.86700000000019,-0.104559592636055
9.29899999999907,-0.00691304475995198,7.90899999999965,-0.106183587530935
9.09799999999996,-0.00752632275479807,8.0010000000002,-0.107096522834795
9.16499999999905,-0.00619831686989605,7.91799999999967,-0.105134780739276
9.07699999999932,-0.00504656426030426,7.8700000000008,-0.104333420521747
9.01800000000003,-0.00604865724756771,7.92799999999988,-0.10526397589333
9.04800000000068,-0.00487914476494298,7.90200000000004,-0.104281307338878
9.04500000000007,-0.00722558041127761,7.89200000000164,-0.106430556394464
9.0570000000007,-0.00558714711638757,7.85499999999956,-0.104589892104699
9.04600000000028,-0.00620586003716862,7.92100000000028,-0.105487573720589
9.07200000000012,-0.00610813413886873,7.95600000000013,-0.105252357029625
9.04499999999825,-0.00666559325725483,7.93900000000031,-0.105563912526796
9.05499999999847,-0.00547618992464685,7.9380000000001,-0.104717353689314
9.14999999999964,-0.00610567315780136,7.94399999999951,-0.105033867108692
9.07999999999993,-0.0060057459929358,7.89000000000124,-0.104978378101112
9.07099999999991,-0.00431270713667299,7.88799999999901,-0.103200036017894
9.07499999999891,-0.00590341688756967,7.96199999999953,-0.105074143583037
9.03399999999965,-0.00634982796450804,7.90799999999945,-0.105229833010503
9.04100000000108,-0.00509245333825873,7.85100000000057,-0.103970673011445
9.03499999999985,-0.0060980227608317,7.87900000000081,-0.10520934445758
9.04199999999946,-0.00424385774615931,7.86700000000019,-0.103526859118091
9.03199999999924,-0.00548859274307776,7.89500000000044,-0.104653062659892
9.08200000000033,-0.00507215683302537,7.86800000000039,-0.104125521138931


==> simulation/simu_MLE/Gumbel_2500.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
10.8369999999995,-0.00703054942455702,9.57200000000012,-0.107660330903536
10.8459999999977,-0.00826765571364106,9.92799999999988,-0.10893735379987
10.8250000000007,-0.00754301093159135,9.79000000000087,-0.108558980959638
10.8919999999998,-0.00716335576348626,9.87700000000041,-0.107896282843233
10.8590000000004,-0.00714411977850971,9.87999999999738,-0.107850682249666
10.9330000000009,-0.00656583966489356,9.87199999999939,-0.107188395938673
10.9749999999985,-0.00809042098227882,9.94999999999709,-0.10885759303637
11.0319999999992,-0.00804601083471693,9.91100000000006,-0.10901991150887
10.8430000000008,-0.00756556087762781,9.60900000000038,-0.108423488697812
10.9320000000007,-0.0079371677129923,9.86300000000119,-0.108872575342941
10.849000000002,-0.00793707902888102,9.80500000000029,-0.108791800085804
10.8270000000011,-0.00843563111085621,9.83699999999953,-0.109195979969419
10.8580000000002,-0.00593353069809639,9.59600000000137,-0.106322551282822
10.8539999999994,-0.00757647357776785,9.89300000000003,-0.108209308115333
10.8269999999975,-0.00665434543395551,9.88799999999901,-0.10734368552717
10.8709999999992,-0.00803946476671739,9.83600000000297,-0.108704092672857
10.8070000000007,-0.00712254288316921,9.43299999999726,-0.107898485304084
10.8709999999992,-0.0082823805665478,9.86800000000221,-0.108799010859123
10.8269999999975,-0.00712796700970762,9.83700000000317,-0.107727182259222
10.8580000000002,-0.00745242079586224,9.8739999999998,-0.108224646795734
10.8410000000003,-0.00813246192866968,9.58400000000256,-0.108846879852996
10.8379999999997,-0.0068367909617169,9.86899999999878,-0.107395333031715
10.9259999999995,-0.00687528647808504,9.85300000000279,-0.107664319224517
10.900999999998,-0.00704327324492283,9.87199999999939,-0.107967564804762
10.8529999999992,-0.00699295089624853,9.55600000000049,-0.107663662476201
10.8279999999977,-0.00755880883271182,9.83400000000256,-0.1083288888763
10.8739999999998,-0.00860934627817758,9.81899999999951,-0.109270930928546
10.8300000000017,-0.00831158956049231,9.82099999999991,-0.109266051517757
10.8029999999999,-0.00740529943705458,9.53399999999965,-0.10784545758041
10.8029999999999,-0.00715397866628681,9.84000000000015,-0.107791522384062
10.8460000000014,-0.00805175453053346,9.82099999999991,-0.108920491649193
10.8480000000018,-0.00761228506927273,9.96700000000055,-0.108321781028008
10.8640000000014,-0.00835270826713687,9.52999999999884,-0.10913814031453
10.8640000000014,-0.0071398602195732,9.85099999999875,-0.107963705269387
10.8489999999983,-0.00787325151546889,9.83699999999953,-0.108703952616525
10.862000000001,-0.00725755234873844,9.67399999999907,-0.108115076845887
10.8610000000008,-0.00731794817059077,9.53600000000006,-0.108116048719891
10.893,-0.0086161992315223,9.85299999999916,-0.109393417409739
10.8520000000026,-0.00751766656114171,9.88000000000102,-0.108295788138328
10.8849999999984,-0.00803456021645814,9.63899999999921,-0.108708176067704
10.8839999999982,-0.00889605621093822,9.90499999999884,-0.109825513540995
10.8970000000008,-0.00903576774601185,9.91400000000067,-0.110016791265238
10.9069999999992,-0.00741319165282252,9.91200000000026,-0.108013812623677
10.9960000000028,-0.0072886289948767,9.91200000000026,-0.108011108768189
10.8359999999993,-0.00832486504561387,9.85800000000017,-0.109219195615479
10.8280000000013,-0.00796520989844557,9.89400000000023,-0.108654096617815
10.8989999999976,-0.00770251050264362,9.59700000000157,-0.108863761021465
10.862000000001,-0.00791734291839992,9.88300000000163,-0.108665706560399
10.8590000000004,-0.00709794768100652,9.81600000000253,-0.107785919355444
10.8650000000016,-0.00785311780277292,9.85599999999977,-0.10850358925965
10.8760000000002,-0.00802434638570105,9.56000000000131,-0.108898472933078
10.9169999999976,-0.00830089433590598,9.90599999999904,-0.109148482462699
10.8379999999997,-0.00901196951574771,9.84100000000035,-0.109899545985486
10.8839999999982,-0.00774748084910463,9.88300000000163,-0.108338425314264
10.887999999999,-0.00613910385076569,9.59199999999691,-0.106864797409849
10.8780000000006,-0.00664670781789791,9.85800000000017,-0.107163801743548
10.9620000000032,-0.00822378245602171,9.89699999999721,-0.109110398012336
10.8630000000012,-0.00742297294817272,9.88999999999942,-0.108215946862367
10.880000000001,-0.00833238932147532,9.59999999999854,-0.109353845353968
10.8610000000008,-0.00812674340332513,9.83199999999852,-0.109052633529067
10.8040000000001,-0.00746319581856864,9.81199999999808,-0.108275089932832
10.8279999999977,-0.00745913568431035,9.83699999999953,-0.108112768769747
10.857,-0.00667847954255428,9.60699999999997,-0.107378162295579
10.8450000000012,-0.00824489865929197,9.88100000000122,-0.109138371601897
10.8580000000002,-0.00859272149962207,9.88700000000244,-0.109564030500066
10.8639999999978,-0.00729682611136899,9.88799999999901,-0.108165209285042
10.9709999999977,-0.00722277023796011,9.86899999999878,-0.107828463614021
10.9019999999982,-0.00693060339764,9.92400000000271,-0.107935635229226
10.864999999998,-0.00713798213903041,9.87700000000041,-0.107792183180816
10.9469999999965,-0.00861326152918041,9.85800000000017,-0.109536730682315
10.8199999999997,-0.00754886777015753,9.83799999999974,-0.108031376464553
10.864999999998,-0.00740152074206128,9.84200000000055,-0.107944682921172
10.9639999999999,-0.00805135653595606,9.87199999999939,-0.108655073901824
10.8709999999992,-0.00707847648391829,9.84900000000198,-0.107696573057266
10.9019999999982,-0.00763193488300963,9.91500000000087,-0.108380794939554
10.8689999999988,-0.00720390050520508,9.61399999999776,-0.107938801917553
10.8389999999999,-0.00768710987028356,9.82500000000073,-0.108430129225498
10.9359999999979,-0.00678180744682449,9.92699999999968,-0.107501827718625
10.9269999999997,-0.00736034597904852,9.84400000000096,-0.10813549719908
10.9749999999985,-0.00825759829402099,9.68500000000131,-0.108874640611771
10.8849999999984,-0.00761759950294807,10.1779999999999,-0.108216448858742
10.9190000000017,-0.00758308204052546,9.97100000000137,-0.108711838458223
10.8169999999991,-0.00752247320311584,9.77900000000227,-0.108252071818787
10.8200000000033,-0.00922935882468577,9.56000000000131,-0.110198570603037
10.8289999999979,-0.00757988991040942,9.82999999999811,-0.108453240800043
10.8400000000001,-0.00685200765882585,9.83499999999913,-0.107582888647679
10.8419999999969,-0.00732830444984495,9.83799999999974,-0.108103554321749
10.8559999999998,-0.00764065155953328,9.84900000000198,-0.108307745126966
10.9320000000007,-0.00702051470747896,9.77900000000227,-0.107647643922634
10.8149999999987,-0.00677819311120847,9.85800000000017,-0.107411155572653
10.8449999999975,-0.00763880246754444,9.60800000000017,-0.108614318838558
10.8339999999989,-0.00700721536273841,9.85300000000279,-0.107597026117436
10.8369999999995,-0.00644108861918002,9.5470000000023,-0.107086697994744
10.8650000000016,-0.00803838138943612,9.79899999999907,-0.108786586594227
10.8230000000003,-0.00787285515517303,9.78399999999965,-0.108752787156179
10.8600000000006,-0.00650949446184156,9.80099999999948,-0.107065805998671
10.8159999999989,-0.00730016972397379,9.52700000000186,-0.10797323668981
10.8530000000028,-0.00694724050064569,9.68299999999726,-0.107544503753505
10.8460000000014,-0.00739850272063927,9.83100000000195,-0.108161586655441
10.8650000000016,-0.00852349557835915,9.83299999999872,-0.109267466317244


==> simulation/simu_MLE/Gumbel_5000.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
15.400999999998,-0.0141112325959896,11.6410000000033,-0.117837266548166
15.3190000000031,-0.0135089730024281,11.8070000000007,-0.117327952731136
15.3700000000026,-0.0137074991949818,11.864999999998,-0.117375127910616
15.4360000000015,-0.0138070121544616,11.4959999999992,-0.11752207546671
15.3479999999981,-0.0137875342886573,11.8190000000031,-0.11758902322057
15.3870000000024,-0.0146738466291788,11.8340000000026,-0.118555136594945
15.3709999999992,-0.0137288605904423,12.5849999999991,-0.117382748772987
15.3450000000012,-0.0139442147623127,11.8210000000036,-0.117666024659864
15.3430000000008,-0.0137340720388803,11.762999999999,-0.117499399903621
15.3499999999985,-0.014005691688784,11.5290000000023,-0.117716352627644
15.3379999999961,-0.0126793903902808,11.8189999999959,-0.116232023427377
15.4370000000054,-0.0133105321503906,11.8629999999976,-0.117044549591111
15.3559999999998,-0.0138933003449114,11.8379999999961,-0.117639154853404
15.4020000000019,-0.0131852052391475,11.8149999999951,-0.116786588145806
15.3410000000003,-0.0127292224629646,11.7699999999968,-0.116417813371386
15.364999999998,-0.0137654953899378,11.7939999999944,-0.117492403937012
15.3729999999996,-0.0136964894015387,11.8059999999969,-0.117516509416019
15.3449999999939,-0.0136043215816954,11.8430000000008,-0.11738925785904
15.3150000000023,-0.0140943529670294,11.7779999999984,-0.117717177529063
15.4279999999999,-0.0132883862098124,11.8610000000044,-0.117024929264318
15.4680000000008,-0.0149420164246245,11.7699999999968,-0.118723821729595
15.4079999999958,-0.0133181861906084,11.9159999999974,-0.117090093209244
15.4859999999971,-0.0141648266277832,11.8240000000005,-0.117773507854016
15.3419999999969,-0.0135775012536664,11.8329999999987,-0.117478611580797
15.3430000000008,-0.0132234276119637,11.8290000000052,-0.116999980227358
15.359000000004,-0.0133990940316352,11.8289999999979,-0.117036697918298
15.3529999999955,-0.0128615607228401,11.9190000000017,-0.116565799731339
15.3440000000046,-0.0136195572440413,11.8829999999944,-0.117125792787211
15.385000000002,-0.0138351638936033,11.8320000000022,-0.117519213660052
15.3369999999995,-0.0142569504481005,11.6290000000008,-0.117971224910027
15.3709999999992,-0.0134010234936016,11.8410000000003,-0.117129151971149
15.3790000000008,-0.0137282620476786,11.8479999999981,-0.117505821609436
15.359000000004,-0.0140047269792548,12.5610000000015,-0.117714156690241
15.3130000000019,-0.0140744567754486,11.8640000000014,-0.117892815946195
15.4110000000001,-0.0135604739725564,11.8059999999969,-0.117400873843179
15.3709999999992,-0.0136241388405625,11.6730000000025,-0.117356500661906
15.3929999999964,-0.0141452153176154,11.8119999999981,-0.117911795659105
15.4029999999984,-0.0132674608680841,11.851999999999,-0.116905255887836
15.3530000000028,-0.0138875323088241,11.7710000000006,-0.117553228261766
15.4590000000026,-0.0133574690250705,11.8650000000052,-0.116939111608333
15.4040000000023,-0.0136641737007572,11.8189999999959,-0.117416681871584
15.3060000000041,-0.0134743728617246,12.0580000000045,-0.117186689141687
15.3610000000044,-0.0131751746618029,11.8190000000031,-0.116777783288885
15.375,-0.0140334762277651,11.846000000005,-0.117760012886713
15.400999999998,-0.01388301255352,11.8820000000051,-0.117493012314625
15.3899999999994,-0.0135237770732523,11.8680000000022,-0.11730789291628
15.3770000000004,-0.0140041779919612,11.8010000000068,-0.117816520797192
15.3070000000007,-0.0136144475341071,11.8199999999997,-0.117252500464164
15.4239999999991,-0.014372415960018,11.7960000000021,-0.118021059127641
15.4019999999946,-0.0138371378364915,11.8709999999992,-0.117611274116249
15.4250000000029,-0.0139954219724393,11.9590000000026,-0.117522168861151
15.4649999999965,-0.0131618038704892,11.9639999999999,-0.116695150454496
15.448000000004,-0.0135757475215567,11.8000000000029,-0.117289281631455
15.4020000000019,-0.0130535017584869,12.023000000001,-0.11664368265058
15.6069999999963,-0.0142210853116186,11.8559999999998,-0.11794010266055
15.523000000001,-0.0136146846735312,11.9550000000017,-0.117245095177043
15.5210000000006,-0.0144235730376,11.8159999999989,-0.118121603130956
15.3830000000016,-0.0135058363433381,11.8530000000028,-0.117180344902146
15.362000000001,-0.0136168264210226,11.7669999999998,-0.117406903786267
15.359000000004,-0.0136207269553434,11.8309999999983,-0.117502683165995
15.3660000000018,-0.0135875580060365,11.8940000000002,-0.117373500482978
15.2979999999952,-0.0132625233318086,11.9049999999988,-0.116810521812662
15.301999999996,-0.0140835643435271,11.7539999999935,-0.117720963686744
15.3249999999971,-0.0126064158593764,11.7989999999991,-0.116140722230011
15.3669999999984,-0.0144457057811345,11.5590000000011,-0.118223824817184
15.3809999999939,-0.0140324542401249,11.8289999999979,-0.11770535665596
15.4630000000034,-0.0141020487730623,11.8340000000026,-0.1179832150246
15.3340000000026,-0.0136712041411124,11.7910000000047,-0.117453439254339
15.3549999999959,-0.0134645114104371,11.8430000000008,-0.11719213102562
15.3600000000006,-0.0140206066375912,11.8050000000003,-0.117647354112398
15.3369999999995,-0.0136467401446042,11.7580000000016,-0.117458087353186
15.362000000001,-0.0137690962218081,11.8179999999993,-0.117603377929593
15.4429999999993,-0.013913594492921,11.8059999999969,-0.117717758092616
15.3339999999953,-0.0133228806692957,11.7890000000043,-0.116970273851791
15.426999999996,-0.0139483763034892,11.8070000000007,-0.117789785013483
15.3260000000009,-0.013979739872524,11.7980000000025,-0.117716837922565
15.3670000000056,-0.0140515262174946,11.8430000000008,-0.117820900279267
15.3940000000002,-0.0141850668066015,11.8419999999969,-0.117997412753328
15.3070000000007,-0.013950398778612,11.7909999999974,-0.117716867983062
15.4650000000038,-0.0135863986509632,11.8430000000008,-0.117253422576518
15.5880000000034,-0.0135181732345908,11.9329999999973,-0.117111136265578
15.4380000000019,-0.0140744670713313,11.6209999999992,-0.117822517172677
15.4359999999942,-0.0136390189935966,11.8119999999981,-0.117575956548988
15.4510000000009,-0.0141237208394138,11.8300000000017,-0.117862457027759
15.398000000001,-0.0132279211087164,12.0599999999977,-0.116857837118325
15.3559999999998,-0.0136166006010494,11.9779999999955,-0.117397009631377
15.5109999999986,-0.013386410134423,11.7940000000017,-0.116990082114587
15.3459999999977,-0.0137526275964451,11.5559999999969,-0.117597945124223
15.3559999999998,-0.0134659236800337,11.8960000000006,-0.117125488386552
15.3430000000008,-0.0134394249345635,11.8960000000006,-0.117356888078916
15.3550000000032,-0.0138009554185453,12.6520000000019,-0.117360862229191
15.5169999999998,-0.0136281609081512,11.9310000000041,-0.117330076140443
15.6440000000002,-0.0142068896935502,11.9369999999981,-0.118141491673413
15.3890000000029,-0.0140663217594566,12.5069999999978,-0.117819554879471
15.3120000000054,-0.0138727637477419,11.7810000000027,-0.117536904769087
15.3810000000012,-0.0137748372437088,11.833000000006,-0.117498237171895
15.3600000000006,-0.0136440318197376,11.5550000000003,-0.117226935465273
15.3530000000028,-0.0136626539737279,11.8179999999993,-0.117369567535117
15.4439999999959,-0.013574881326423,11.851999999999,-0.117189555989911
15.4030000000057,-0.0147046993491707,12.525999999998,-0.118528622792832


==> simulation/simu_MLE/Normal_1000.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
8.68900000000031,-0.103967356622847,10.0100000000002,-0.0983860559402431
8.68199999999979,-0.104312783837746,10.3029999999999,-0.0990095638902173
8.65499999999975,-0.106149468061109,9.95200000000023,-0.101063297793633
8.67099999999937,-0.104450412531627,9.83500000000004,-0.100087392145133
8.64400000000023,-0.105086301529045,9.97199999999975,-0.099847484356654
8.66699999999946,-0.10595460175961,9.92500000000018,-0.101229032060454
8.65399999999954,-0.104117298007782,9.79799999999977,-0.0987590059330627
8.67199999999957,-0.103300867578855,9.8769999999995,-0.0981328001293607
8.66499999999996,-0.107030349067914,9.91600000000017,-0.101134155162695
8.64699999999993,-0.106474466230202,9.8769999999995,-0.10183081913703
8.62899999999991,-0.104349538234388,9.87899999999991,-0.0997621943221366
8.6239999999998,-0.104594546598363,9.85000000000036,-0.0988628976281722
8.6190000000006,-0.104836334619108,9.88799999999992,-0.0994129239084808
8.70599999999922,-0.10415928028668,9.79599999999937,-0.0990239481849147
8.65000000000055,-0.104281727394184,9.97800000000007,-0.0995707310786202
8.60400000000027,-0.105419292558473,9.86599999999999,-0.0997313309959679
8.62800000000061,-0.106223694582455,9.83899999999994,-0.101193676705058
8.59199999999964,-0.10403138635734,9.89400000000023,-0.0989598904033322
8.625,-0.104648772775033,10.1329999999998,-0.100064452549947
8.57599999999911,-0.104058403657451,9.96799999999985,-0.0992342541634291
8.64800000000014,-0.106733428679364,9.91699999999946,-0.10128869105517
8.61200000000008,-0.105308357700771,9.83800000000065,-0.100506602817901
8.69999999999982,-0.102538693406746,9.50800000000072,-0.0970142933591996
8.64400000000023,-0.105093500392957,9.98199999999997,-0.100429339181917
8.71099999999933,-0.106469584827653,9.90499999999975,-0.101159529350674
8.61499999999978,-0.105338843734175,9.9369999999999,-0.0997056843989619
8.62299999999959,-0.105663778177786,9.89000000000033,-0.100341565458993
8.62899999999991,-0.104380128921466,9.85300000000007,-0.0998162460047631
8.71500000000015,-0.105054429524966,9.90200000000004,-0.100388383077069
8.66300000000047,-0.10550008656441,9.90000000000055,-0.100609628738869
8.64400000000023,-0.105649892586222,9.60099999999966,-0.0995211217537352
8.59499999999935,-0.104768481706082,9.92599999999948,-0.0997282512867257
8.70199999999932,-0.104120121632283,9.9380000000001,-0.0989675050865088
8.64699999999993,-0.106158199821509,9.89599999999973,-0.100866033996704
8.62100000000009,-0.104998187971441,9.97400000000016,-0.100197368839769
8.62100000000009,-0.103810819251519,9.92700000000059,-0.0989129770793876
8.59799999999996,-0.104417669040085,9.87400000000071,-0.0989900348671214
8.60400000000027,-0.104234852321428,9.6860000000006,-0.0975234557181829
8.65700000000015,-0.105076155590949,10.0960000000005,-0.0969626178659633
8.63599999999951,-0.104925202580037,9.60699999999997,-0.0998438882763866
8.59500000000025,-0.107033386552368,8.96600000000035,-0.101886065917948
8.6299999999992,-0.104697212355546,10.1880000000001,-0.099451955849145
8.56700000000001,-0.105191221787099,9.86700000000019,-0.0998787797681773
8.63299999999981,-0.103633991411622,10.2200000000003,-0.0987661322169479
8.63900000000012,-0.105539946714066,9.96799999999985,-0.0999711827674943
8.64300000000003,-0.105906288095159,9.90999999999985,-0.100697773630072
8.59599999999955,-0.105304280938596,9.94400000000041,-0.100184958266859
8.63500000000022,-0.104552627505465,9.97199999999975,-0.0993771730178493
8.63500000000022,-0.104253411196505,9.98199999999997,-0.0985776870061671
8.65599999999995,-0.104363298625222,9.90299999999934,-0.0992470628398699
8.65800000000036,-0.10409041470694,9.92500000000018,-0.0990467675942166
8.69599999999991,-0.105056421889423,9.8779999999997,-0.0996718756554601
8.63000000000011,-0.104992082605777,9.91299999999956,-0.10025732023251
8.65899999999965,-0.103274150610859,9.92299999999977,-0.098017346557903
8.66700000000037,-0.104914940831204,9.88199999999961,-0.0974165052720426
8.71399999999994,-0.105366808967392,9.97499999999945,-0.100374724990799
8.68499999999949,-0.102975044634933,9.98800000000028,-0.0974032633789306
8.64699999999993,-0.105745168876538,9.89800000000014,-0.10092478071319
8.67000000000007,-0.105004675553312,10.0820000000003,-0.0997904950754083
8.72299999999996,-0.105214764155175,9.83100000000013,-0.0999101185882765
8.72800000000007,-0.105527408500928,9.91199999999935,-0.0998398915349003
8.69200000000001,-0.106787562232321,9.94499999999971,-0.101603668508895
8.63799999999992,-0.10372514006219,9.55500000000029,-0.0987819835016977
8.67500000000018,-0.103199826051898,9.87100000000009,-0.0983808975459398
8.63500000000022,-0.103796727982961,10.0199999999995,-0.098655533331036
8.65800000000036,-0.105319161777513,9.83300000000054,-0.100380565484134
8.69800000000032,-0.104453821395226,9.875,-0.0998510836271085
8.66799999999967,-0.104812994934394,9.86599999999999,-0.0987854869610057
8.68600000000151,-0.104002939131405,10.0780000000013,-0.0990301551063937
8.61399999999958,-0.104497587327941,9.84399999999914,-0.0993617857298028
8.64400000000023,-0.104651901631367,9.75099999999838,-0.0996046013547562
8.59900000000016,-0.104913621111223,9.67300000000068,-0.0995065300403065
8.63700000000063,-0.105302877878147,10.1929999999993,-0.0998100172586473
8.57300000000032,-0.107558683649869,9.73999999999978,-0.102111276910287
8.62300000000141,-0.10490061395593,9.85999999999876,-0.100550440814561
8.56100000000151,-0.102834689950892,9.61700000000019,-0.0973705917645672
8.6239999999998,-0.104182510735926,9.36200000000099,-0.0974570304329448
8.7559999999994,-0.105268720083179,9.77299999999923,-0.0998581749958407
8.65699999999924,-0.106167854200807,9.88000000000102,-0.101542777817265
8.61099999999897,-0.105477655665842,9.6830000000009,-0.100696690285674
8.63700000000063,-0.104149004226141,9.86300000000119,-0.0987392695976638
8.6830000000009,-0.104174914645207,9.74699999999939,-0.0990718071714884
8.65500000000065,-0.105160753357807,9.71899999999914,-0.0999712279237261
8.63800000000083,-0.103808147996726,9.81800000000112,-0.0989164502122322
8.69499999999971,-0.105477854639262,9.82899999999972,-0.100647219278473
8.69599999999991,-0.106265866143852,9.36800000000039,-0.0983176234347213
8.65999999999985,-0.105646227668572,9.45399999999972,-0.1006230745333
8.67399999999907,-0.104280248860146,9.78400000000147,-0.0991722854224663
8.77900000000045,-0.10523333270265,9.75900000000001,-0.100422128599389
8.64199999999983,-0.10513670985287,9.83200000000033,-0.100083527817458
8.68499999999949,-0.104636722698319,9.80600000000049,-0.0994340653812785
8.6880000000001,-0.1056994112439,9.76900000000023,-0.0998388737775899
8.6929999999993,-0.104563032760765,9.79300000000148,-0.0987365127678279
8.6929999999993,-0.105282986355303,9.77200000000084,-0.100222857915304
8.62199999999939,-0.105432110590319,9.67699999999968,-0.100222022776472
8.6929999999993,-0.104834709936959,9.84799999999996,-0.100017217327028
8.66699999999946,-0.106374750254999,9.71299999999974,-0.101375258934789
8.61299999999937,-0.103380846965922,9.8070000000007,-0.0983947766879967
8.67499999999927,-0.104780918724181,9.85899999999856,-0.100445072123567
8.68900000000031,-0.106501152278046,9.35800000000017,-0.100325195911741


==> simulation/simu_MLE/Normal_1500.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
9.71800000000076,-0.112211625654107,11.2270000000008,-0.108295431808979
9.71299999999974,-0.112043218014327,10.5390000000007,-0.108219178027984
9.66699999999946,-0.113016700312169,10.4480000000003,-0.108791667529156
9.66500000000087,-0.111936275351834,10.5720000000001,-0.107611826022702
9.79100000000108,-0.113891569849098,10.5329999999994,-0.109740277998451
9.7549999999992,-0.112197101264451,10.994999999999,-0.108298673654074
9.70300000000134,-0.112976927738353,10.5579999999991,-0.108858087510466
9.70399999999972,-0.111669367986301,10.4259999999995,-0.107218464265219
9.67900000000009,-0.112679512528427,10.4159999999993,-0.108611921420493
9.77300000000105,-0.111966888364695,10.6849999999995,-0.107663323411151
9.6919999999991,-0.112614811656111,10.5470000000005,-0.10609250587169
9.71800000000076,-0.112118065184945,10.1219999999994,-0.10785479066055
9.72500000000036,-0.112590023753883,10.6830000000009,-0.108920240275419
9.75200000000041,-0.111861687923603,10.7570000000014,-0.107797900788609
9.69399999999951,-0.112103354489161,10.614999999998,-0.108086388730432
9.79799999999886,-0.113275007996219,10.8320000000022,-0.109567624569935
9.73400000000038,-0.111815634164219,10.6399999999994,-0.107828100940197
9.72899999999936,-0.111506053731871,10.1749999999993,-0.106232639310746
9.71299999999974,-0.110755075474029,10.768,-0.106922374362029
9.72000000000116,-0.112470872653557,10.4049999999988,-0.108511995033741
9.78900000000067,-0.111123888008913,10.7790000000023,-0.106233807964515
9.67599999999948,-0.113859004673031,10.2030000000013,-0.102397815647764
9.75300000000061,-0.112261389469213,10.7920000000013,-0.108780329741657
9.72399999999834,-0.112689388794181,10.107,-0.108193605797107
9.82900000000154,-0.111497373118854,10.7279999999992,-0.107678175158804
9.69800000000032,-0.112367965893459,10.5849999999991,-0.108735159899011
9.82200000000012,-0.112650712747838,10.5030000000006,-0.108097548967424
9.86000000000058,-0.113044952379595,10.1879999999983,-0.108836219939333
9.77899999999863,-0.112033698730133,10.5889999999999,-0.10812383137946
9.73300000000017,-0.111640671528928,10.4880000000012,-0.107549471434113
9.78299999999945,-0.111563481244426,10.4300000000003,-0.104698777244885
9.77600000000166,-0.111787621357139,10.6739999999991,-0.107622020714735
9.74200000000201,-0.112440776415576,10.1939999999995,-0.108336897251731
9.74500000000262,-0.112693122779234,10.7139999999999,-0.108723657578932
9.69900000000052,-0.112859560094257,10.3479999999981,-0.108754708258028
9.6919999999991,-0.113289870888661,10.6970000000001,-0.108768529220438
9.78299999999945,-0.111754123063329,10.3979999999974,-0.10233101731806
9.74499999999898,-0.111846610572579,10.6610000000001,-0.107797355025199
9.68899999999849,-0.110720077208729,10.5720000000001,-0.106418112605956
9.72899999999936,-0.111959559026856,10.5229999999974,-0.10737891562267
9.78299999999945,-0.111832837316274,10.2700000000004,-0.107675031016742
9.80000000000291,-0.111717458457641,10.2659999999996,-0.107620743512009
9.72000000000116,-0.111239836418745,10.148000000001,-0.10757336948831
9.74399999999878,-0.11094509415473,10.7669999999998,-0.10710511033975
9.76499999999942,-0.112215119170045,9.90200000000186,-0.107715248364004
9.7510000000002,-0.112381407596807,10.6469999999972,-0.107827929353224
9.7489999999998,-0.111340752681112,11.4989999999998,-0.107268421515761
9.73800000000119,-0.111664101796893,10.8950000000004,-0.108001359383281
9.75200000000041,-0.112665188966372,10.9300000000003,-0.108771871465278
9.74099999999817,-0.111671221302313,10.2770000000019,-0.107060122891093
9.80199999999968,-0.112589990637304,9.84300000000076,-0.108744518889987
9.8179999999993,-0.111950078381519,10.5400000000009,-0.108268894975393
9.79999999999927,-0.112044262593732,10.6839999999975,-0.107142205082895
9.76000000000204,-0.111536718990596,10.8250000000007,-0.107346611766873
9.70799999999872,-0.111215067765909,10.8489999999983,-0.107839186589719
9.72100000000137,-0.113345096534105,10.7089999999989,-0.109343812269031
9.70599999999831,-0.111687573668316,11.3650000000016,-0.107859026614247
9.75200000000041,-0.112511381974944,10.7389999999978,-0.0967683463176383
9.73500000000058,-0.113150118020624,10.8220000000001,-0.108750836195334
9.71100000000297,-0.111871805911852,10.2970000000023,-0.107621210857829
9.74099999999817,-0.111927309921147,10.6399999999994,-0.107472107614307
9.75900000000183,-0.111875751478587,10.2299999999996,-0.107070515472949
9.73400000000038,-0.110960119258308,10.2040000000015,-0.105818491232334
9.69599999999991,-0.110626710296918,9.79199999999764,-0.105783033900029
9.75399999999718,-0.112216832760442,10.4310000000005,-0.105878484753657
9.81299999999828,-0.111792438235013,10.744999999999,-0.107691590752859
9.77000000000044,-0.112126640229962,10.3389999999999,-0.106790802837778
9.79099999999744,-0.11223435919096,10.3619999999974,-0.10758660493242
9.79099999999744,-0.111702931270521,10.7019999999975,-0.107340326289745
9.7589999999982,-0.112700309101297,11.1520000000019,-0.108795749493884
9.71399999999994,-0.112891558849055,10.630000000001,-0.108898181612992
9.74799999999959,-0.111874140872829,10.482,-0.106725256040529
9.69399999999951,-0.112675199402305,10.755000000001,-0.108384322303471
9.74500000000262,-0.110900970999153,10.8709999999992,-0.107459182915661
9.71799999999712,-0.112551364730601,10.8460000000014,-0.109047740717186
9.79300000000148,-0.111684918613643,11.1610000000001,-0.107643327871654
9.7609999999986,-0.11248276948564,11.0959999999977,-0.103314191573451
9.77000000000044,-0.112457452927518,10.6919999999991,-0.106354338967506
9.69399999999951,-0.112129733216587,10.4759999999987,-0.108289415920358
9.72300000000178,-0.111283591437253,10.1810000000005,-0.107036471920255
9.69599999999991,-0.112195891469984,10.7719999999972,-0.108472108609514
9.71900000000096,-0.112676206314393,11.0459999999985,-0.108273574719894
9.80500000000029,-0.111794819505704,10.4029999999984,-0.106410751078388
9.73999999999796,-0.113147753457573,11.2189999999973,-0.109725841622732
9.76400000000285,-0.112482078735162,10.1330000000016,-0.108351121210754
9.81499999999869,-0.112163647395097,10.5689999999995,-0.10063406970492
9.77699999999822,-0.111612591589251,10.8489999999983,-0.103287794074634
9.76699999999983,-0.113367223364247,10.8420000000006,-0.109433623680158
9.74799999999959,-0.111969716687079,10.3950000000004,-0.107799386513772
9.72799999999916,-0.112446136784502,10.6599999999999,-0.106340808549988
9.69399999999951,-0.112665072412349,10.3450000000012,-0.107228987141399
9.73800000000119,-0.111671746263194,10.4919999999984,-0.10783055931583
9.77999999999884,-0.111934704536721,10.2760000000017,-0.106734152705496
9.72799999999916,-0.112738976156896,10.7170000000006,-0.108189903132594
9.73999999999796,-0.11141420920162,10.4150000000009,-0.106217642550803
9.73800000000119,-0.112470609327141,10.2160000000003,-0.108049210526492
9.74600000000282,-0.11171191249943,9.93500000000131,-0.105327591553174
9.68600000000151,-0.113528139130728,10.7150000000001,-0.109606653943901
9.75500000000102,-0.112529802812418,10.869999999999,-0.108653023954793
9.77799999999843,-0.112498747599426,10.8729999999996,-0.108392157645071


==> simulation/simu_MLE/Normal_2500.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
11.8820000000014,-0.122740201537051,14.4299999999967,-0.107062190125996
11.8300000000017,-0.123197503082165,14.7700000000004,-0.113927871828749
11.7999999999993,-0.123578533465606,13.4760000000024,-0.117900868155678
11.7860000000001,-0.123323980186769,15.2360000000008,-0.111186498995089
11.8719999999994,-0.123500035510604,13.5739999999969,-0.119557455410303
11.8600000000006,-0.12308470514655,13.4510000000009,-0.112115579134934
11.8099999999977,-0.124229048539355,13.4180000000015,-0.120550905768358
11.8220000000001,-0.122385243106231,14.0760000000009,-0.115866988653629
11.8410000000003,-0.124532182750288,13.5610000000015,-0.114803380153388
11.8019999999997,-0.123517015524598,12.9739999999983,-0.117887641556608
11.744999999999,-0.124243915897946,13.5349999999999,-0.111233574532949
11.8119999999981,-0.123613448517943,12.9470000000001,-0.120145734651557
11.8420000000006,-0.123773752985793,13.2979999999989,-0.118821982488533
11.8290000000015,-0.124710117819488,13.1610000000001,-0.120635664908352
11.8690000000024,-0.123695715782442,12.969000000001,-0.120494327464848
11.8830000000016,-0.123586232989211,13.0600000000013,-0.119103259534929
11.8070000000007,-0.123973155564655,13.1959999999999,-0.119310586768184
11.8120000000017,-0.124026925979619,12.2340000000004,-0.112900659118329
11.9459999999999,-0.122356121789588,13.8919999999998,-0.118626646876122
11.9010000000017,-0.123621604806195,14.6160000000018,-0.111463535629663
11.8340000000026,-0.123631039083978,13.7000000000007,-0.119829955394898
11.7940000000017,-0.124861206185964,14.1270000000004,-0.122238692130674
11.8339999999989,-0.124240129858395,14.0120000000024,-0.113442453096677
11.7990000000027,-0.122895630256136,14.2409999999982,-0.108164543096703
11.8040000000001,-0.123091863049773,14.1859999999979,-0.119306028148016
11.8820000000014,-0.124533492628104,14.8399999999965,-0.120008252467776
11.8319999999985,-0.123219711919361,14.6719999999987,-0.095742981861168
11.7750000000015,-0.123721641716002,13.4809999999998,-0.112774482575787
11.7980000000025,-0.123755640224531,13.2429999999986,-0.119207548927222
11.8329999999987,-0.123968692557714,13.6680000000015,-0.117288323318016
11.8600000000006,-0.123748786703026,13.3979999999974,-0.118287824927681
11.7509999999966,-0.123517335392272,13.4890000000014,-0.119188014829809
11.8009999999995,-0.123582099828058,12.9789999999994,-0.120050006365433
11.8110000000015,-0.124708734230247,13.2310000000034,-0.121156766704438
11.8659999999982,-0.123106856658859,13.3970000000008,-0.119895270250388
11.882999999998,-0.124162219480861,13.125,-0.117695403449416
11.8400000000001,-0.123997347072197,14.3350000000028,-0.105575278795335
11.8169999999991,-0.123400987704481,13.3920000000035,-0.119874218796846
11.7839999999997,-0.124066847355543,14.2880000000005,-0.1208225698177
11.8209999999999,-0.122912772939654,14.3950000000004,-0.117408894080412
11.8070000000007,-0.123992038098769,15.1630000000005,-0.100370038353873
11.7669999999998,-0.123140864818429,14.2960000000021,-0.116874243490547
11.762999999999,-0.123643933060168,12.9750000000022,-0.120350831506204
11.7769999999982,-0.123055367148811,12.9369999999981,-0.117528204878504
11.8539999999994,-0.123522041286683,14.4219999999987,-0.117438647822832
11.8100000000013,-0.124186289476414,14.2799999999988,-0.110511676162034
11.8909999999996,-0.122439282114498,14.2150000000001,-0.113688177839289
11.8070000000007,-0.123493155229523,14.3389999999999,-0.119125776881395
11.7570000000014,-0.124231010463683,14.1380000000026,-0.120239002297346
11.8349999999991,-0.122950559362512,14.5519999999997,-0.106438700889208
11.8280000000013,-0.124615507629335,13.6640000000007,-0.115134495854521
11.8299999999981,-0.123772854565394,13.5200000000004,-0.11930819738301
11.8309999999983,-0.122725907570646,13.4699999999975,-0.118538592262458
11.8310000000019,-0.124705321913417,13.8050000000003,-0.116908194145644
11.7669999999998,-0.124368305554432,13.2530000000006,-0.120482456805595
11.8050000000003,-0.123826994851067,13.2139999999999,-0.119633618575863
11.8070000000007,-0.124101612125955,13.4940000000024,-0.120714443609396
11.7789999999986,-0.124639659968562,13.6900000000023,-0.118076280668934
11.7750000000015,-0.123739617107905,13.2020000000011,-0.119514078850929
11.8819999999978,-0.123980326564591,13.5290000000023,-0.118964608848664
11.9130000000005,-0.122780155654125,13.0849999999991,-0.116307594980393
11.9269999999997,-0.124065809083824,13.6570000000029,-0.116465817632091
11.8269999999975,-0.122909879836172,12.6460000000006,-0.119410706581997
11.7839999999997,-0.124041819520221,13.8099999999977,-0.101414659334427
11.9070000000029,-0.12374001349597,14.8069999999971,-0.117009563723163
11.8500000000022,-0.122982783407177,12.9660000000003,-0.111662241093389
11.880000000001,-0.123471488287871,13.9449999999997,-0.114839913048861
11.8379999999997,-0.123027935841366,13.0210000000006,-0.118766661550116
11.7989999999991,-0.122838451609232,13.0440000000017,-0.112931145546126
11.768,-0.123652244669349,12.4439999999995,-0.11888449437766
11.7879999999968,-0.124434994422297,13.857,-0.100718554083796
11.7870000000003,-0.123195533530309,13.0679999999993,-0.119297872611226
11.7769999999982,-0.124573955658322,12.8040000000001,-0.119380778387361
11.7790000000023,-0.122640686124224,13.2619999999988,-0.118225316496838
11.7769999999982,-0.123632210975828,13.1330000000016,-0.106932261718623
11.775999999998,-0.123693198406767,13.1389999999992,-0.112832467904995
11.7840000000033,-0.123522399000688,12.6700000000019,-0.117688487449587
11.7489999999998,-0.12322553404366,13.2860000000001,-0.113455230557589
11.7930000000015,-0.122872085995915,13.4500000000007,-0.116599465456479
11.7990000000027,-0.123664564946158,13.780999999999,-0.11642394485101
11.7469999999994,-0.122975696458162,13.5960000000014,-0.119419105537638
11.7229999999981,-0.124230888707504,15.4069999999992,-0.103020431942932
11.7799999999988,-0.123766682951565,13.380000000001,-0.113028740412411
11.8179999999993,-0.124132021196639,13.4789999999994,-0.110817392570817
11.872000000003,-0.123733352189607,13.2989999999991,-0.117583655979427
11.8060000000005,-0.123314426370552,14.1330000000016,-0.111794817597896
11.7919999999976,-0.124634894326694,13.755000000001,-0.110935671548647
11.7819999999992,-0.122957671708147,13.2209999999977,-0.114188190592416
11.7749999999978,-0.12364588603219,13.2690000000002,-0.115996869218261
11.8790000000008,-0.123947049604487,12.7030000000013,-0.117902352125332
11.7340000000004,-0.123017015804743,13.5669999999991,-0.114298561075121
11.7930000000015,-0.124647927164042,13.2000000000007,-0.119847645520702
11.7170000000006,-0.123455882212687,13.0749999999971,-0.109272345831981
11.7770000000019,-0.12460221794964,13.2489999999998,-0.120697906225507
11.7780000000021,-0.124358511087118,13.4239999999991,-0.120256064884163
11.7930000000015,-0.122957173931334,13.7599999999984,-0.119379704795294
11.7950000000019,-0.123878459968213,13.982,-0.116814058607498
11.8530000000028,-0.124236770199482,13.976999999999,-0.105257010240639
11.7920000000013,-0.123560388815084,13.2210000000014,-0.115580194439719
11.7870000000003,-0.123811790426709,13.4689999999973,-0.119656037954031


==> simulation/simu_MLE/Normal_5000.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
16.6979999999967,-0.144607549604369,11.512999999999,-0.162401023340779
16.7070000000022,-0.144991529867439,11.5030000000042,-0.162281616239822
16.6529999999984,-0.145097007770236,11.4990000000034,-0.162445396697891
16.6589999999997,-0.145584780998434,11.4869999999937,-0.162909451365454
16.7229999999981,-0.145188520984186,11.5539999999964,-0.162264963457202
16.6929999999993,-0.145628440835011,11.4879999999976,-0.16212678189044
16.6779999999999,-0.145003763964076,11.4949999999953,-0.162545014094398
16.726999999999,-0.145057242187483,11.5539999999964,-0.16240505116353
16.7260000000024,-0.144931937519146,11.5260000000053,-0.161990317437211
16.7829999999958,-0.144501025708027,11.4509999999937,-0.161963736130081
16.6750000000029,-0.144993251771391,11.5290000000023,-0.16213190035253
16.726999999999,-0.145278661708733,11.4500000000044,-0.162430917056754
16.6770000000033,-0.145417977419444,11.3539999999994,-0.162144436725563
16.7130000000034,-0.145694634185468,11.663999999997,-0.163513837793843
16.7580000000016,-0.144924656626584,11.5020000000004,-0.162257584384082
16.7829999999958,-0.145211936465889,11.5209999999934,-0.162532385159518
16.8090000000011,-0.14516400940674,11.5529999999999,-0.16221866214194
16.762999999999,-0.145147151200272,11.5279999999984,-0.162617597910259
16.8340000000026,-0.145750191125625,11.5290000000023,-0.163011016195523
16.7890000000043,-0.145433120909433,11.5550000000003,-0.162390024806136
16.7299999999959,-0.145648971466979,11.4550000000017,-0.16259099538388
16.9519999999975,-0.145558054933163,11.5250000000015,-0.163406164635794
16.8600000000006,-0.145233399254227,11.377999999997,-0.163078435487532
16.8399999999965,-0.145236410595749,11.4880000000048,-0.16229216857776
16.9389999999985,-0.145657062783947,11.5080000000016,-0.163122965743886
16.739999999998,-0.14478993648449,11.4919999999984,-0.162065381184974
16.762999999999,-0.145025759384479,11.5180000000037,-0.162389295395987
16.7330000000002,-0.145267274481745,11.2849999999962,-0.163227220950004
16.7830000000031,-0.145346354094891,11.6049999999959,-0.163080971388281
16.7450000000026,-0.145313879079665,11.4950000000026,-0.162571909274633
16.8919999999998,-0.144854846732823,11.5570000000007,-0.162124794803789
16.8320000000022,-0.145560905930803,11.5450000000055,-0.162440917139135
16.6579999999958,-0.145401847481964,11.5739999999932,-0.162748083174167
16.7479999999996,-0.145068947556953,11.4690000000046,-0.162648003462635
16.7030000000013,-0.146107097567568,11.4920000000056,-0.16354543119407
16.7419999999984,-0.145338209850119,11.512999999999,-0.162284214472758
16.7169999999969,-0.145211296619885,11.474000000002,-0.162603924309958
16.7540000000008,-0.14511837269504,11.5820000000022,-0.16280279546708
16.8400000000038,-0.145014912464591,11.4630000000034,-0.162265345397697
16.9120000000039,-0.145631018231516,11.622000000003,-0.16321236420986
16.8250000000044,-0.144379130833641,11.5900000000038,-0.161610614880445
16.8270000000048,-0.146183110076557,11.5149999999994,-0.163054936194377
16.7819999999992,-0.14521028846691,11.4550000000017,-0.162015071838749
16.7829999999958,-0.145784588574805,11.5290000000023,-0.163121054039518
16.6929999999993,-0.145439926129493,11.5590000000011,-0.162865832534286
16.8520000000062,-0.145303689562571,11.5959999999977,-0.162503630590504
16.9619999999995,-0.144705054782813,11.6569999999992,-0.162726793489944
16.8559999999998,-0.144869433599009,11.6419999999998,-0.1623866974784
16.8199999999997,-0.145751304943506,11.5929999999935,-0.162992544661014
16.8220000000001,-0.145265059526071,11.4559999999983,-0.162882070621046
16.7429999999949,-0.1450735854041,11.3369999999995,-0.162516501909052
16.7700000000041,-0.145054107232623,11.609000000004,-0.162850173292969
16.8729999999996,-0.14534481394594,11.5060000000012,-0.163166772691717
16.7810000000027,-0.145816360653267,11.5010000000038,-0.163009956572788
16.6920000000027,-0.146237110867186,11.5160000000033,-0.163017391943962
16.7169999999969,-0.145039128147083,11.2909999999974,-0.162508476351247
16.7870000000039,-0.145690947309242,11.4639999999999,-0.162729926629242
16.7020000000048,-0.145129841034461,11.502999999997,-0.162997927241836
16.6659999999974,-0.145577039314864,11.4729999999981,-0.162783714108571
16.6619999999966,-0.145818432280652,11.5720000000001,-0.163431823804804
17.0199999999968,-0.145680240459587,11.586000000003,-0.163082946735648
16.7830000000031,-0.144897653156855,11.4589999999953,-0.162345446977168
16.7319999999963,-0.145572438207627,11.5360000000001,-0.162181433506721
16.7459999999992,-0.144259499704838,11.4830000000002,-0.161765220606588
16.7620000000024,-0.14497911285674,11.4550000000017,-0.161944941078141
16.7160000000003,-0.144173230070952,11.4709999999977,-0.161900507730028
16.6440000000002,-0.145522174377762,11.4609999999957,-0.16334531266096
16.7170000000042,-0.145555450901681,11.4809999999998,-0.162657895420027
16.7249999999985,-0.145199958793401,11.2949999999983,-0.162489449398005
16.7190000000046,-0.14549407543645,11.5080000000016,-0.162676515920614
17.5939999999973,-0.145214154052772,12.4309999999969,-0.163151855508249
17.3509999999951,-0.145125453351658,12.3389999999999,-0.16261410759711
17.1339999999982,-0.145243883865194,11.9259999999995,-0.162684260557896
17.5109999999986,-0.145253892459241,11.9020000000019,-0.162986860516062
16.9560000000056,-0.144021899947817,11.7320000000036,-0.16105215534273
17.8809999999939,-0.14530822171372,12.2949999999983,-0.162574876092217
16.9979999999996,-0.144930192685669,11.6779999999999,-0.162210769698192
17.7050000000017,-0.146157899432396,11.9010000000053,-0.163294401423052
16.8479999999981,-0.145582955306411,11.4729999999981,-0.162822520589507
17.1670000000013,-0.145594525806704,11.7520000000004,-0.163403250146167
17.3919999999998,-0.14500419886142,11.8369999999995,-0.162321362379112
17.2579999999944,-0.145680058014624,12.2180000000008,-0.163110083576985
17.4830000000002,-0.145230542374927,11.7660000000033,-0.162002467684582
16.9500000000044,-0.145702311112044,11.484000000004,-0.162865290012794
17.0060000000012,-0.1444177222294,11.6630000000005,-0.161767915229224
16.8309999999983,-0.145514650010318,11.6840000000011,-0.16308567299307
16.8509999999951,-0.144733857883785,11.8039999999964,-0.162182716552891
17.0309999999954,-0.145539518665988,11.8559999999998,-0.1626522848505
16.9780000000028,-0.145280680123194,11.9880000000048,-0.162756375998976
17.0109999999986,-0.144993145765519,11.5440000000017,-0.1621831179247
16.9510000000009,-0.144785591941401,11.7469999999958,-0.16260181600045
16.8270000000048,-0.145461095994386,11.6589999999997,-0.162922325123291
17.1199999999953,-0.145811276381503,11.7620000000024,-0.162615955106017
17.0979999999981,-0.145094476200836,11.4049999999988,-0.162333835663797
16.6869999999981,-0.145304136536865,11.3810000000012,-0.162188412821919
16.7130000000034,-0.144907387957812,11.3960000000006,-0.162293521467324
16.6890000000058,-0.145115086150118,11.3719999999958,-0.162260928452244
17.1520000000019,-0.14458870300734,12.4619999999995,-0.161957947098111
17.3389999999999,-0.144370599314401,11.9449999999997,-0.161837034085973
17.0559999999969,-0.144087285571083,11.5090000000055,-0.162068703546996


==> simulation/simu_MLE/RB_1000.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
8.07900000000018,-0.217728296381487,10.451,-0.213134765143637
8.04599999999982,-0.218792946856649,11.1799999999998,-0.21258082719086
8.05799999999999,-0.217532916189885,10.4880000000003,-0.212452461833765
8.08899999999994,-0.218821926098254,10.3679999999999,-0.214045276250682
8.16100000000006,-0.21685143199783,10.7620000000002,-0.211903850198741
8.11300000000028,-0.216745752840368,10.451,-0.212002301777406
8.05300000000034,-0.217980270447526,10.3229999999999,-0.213532470244472
8.05399999999963,-0.218697328665448,10.4639999999999,-0.212945034476608
8.07999999999993,-0.216717536521814,10.4119999999998,-0.212044805325938
8.05300000000034,-0.218207366553972,10.4279999999999,-0.212895370867466
8.05600000000004,-0.218041918061908,10.8240000000001,-0.211897563750425
8.06100000000015,-0.217472959332199,10.5679999999998,-0.212278824942798
8.04600000000028,-0.217467751217612,10.4549999999999,-0.213020154940155
8.03099999999995,-0.216331529107775,10.7760000000003,-0.210499712681793
8.01999999999998,-0.216675650532986,10.3410000000003,-0.212292664011375
7.99299999999994,-0.216860120473231,10.2980000000002,-0.211670213620687
8.10199999999986,-0.2164264632871,10.4290000000001,-0.211927659016081
8.21000000000004,-0.216739011073225,10.5460000000003,-0.211748497503166
8.04700000000003,-0.216356090165785,10.489,-0.211011273060819
8.26699999999983,-0.217054674833873,11.451,-0.212199936040412
8.53800000000001,-0.217246681641948,11.3589999999999,-0.21201264937793
8.22699999999986,-0.216847396345486,11.2339999999999,-0.212100909853715
8.28699999999981,-0.216304227937097,11.3150000000001,-0.211317572809874
8.35100000000011,-0.217925419380705,10.8239999999996,-0.213119197653236
8.76099999999997,-0.217112622352133,11.0619999999999,-0.212693358914888
8.15599999999995,-0.217607838701716,10.7980000000002,-0.212321881657637
8.13499999999976,-0.216939849599641,10.777,-0.212443145274989
8.31399999999985,-0.21602397891822,10.9919999999997,-0.211633746425462
8.30099999999993,-0.216576410652508,11.0919999999996,-0.211265016406428
8.55600000000004,-0.21821383740457,10.953,-0.212243327034673
8.33800000000019,-0.217303480762079,10.6379999999999,-0.212344661132523
8.11200000000008,-0.217452739306872,11.0160000000001,-0.212107634187421
8.00700000000006,-0.217435419226906,10.377,-0.211917730342183
8.06100000000015,-0.216612795166747,10.4250000000002,-0.211761125468714
7.99699999999984,-0.216955932059759,10.5350000000003,-0.212035560866046
8.05700000000024,-0.217144619470076,10.6190000000001,-0.212350130161115
8.00500000000011,-0.216393572265208,10.9860000000003,-0.211125786356377
8.06799999999976,-0.218224424110388,10.4449999999997,-0.213009266516165
8.04200000000037,-0.217137601471721,10.4469999999997,-0.212218071176737
8.56100000000015,-0.216594331792899,11.4549999999999,-0.211158474853775
8.13200000000006,-0.216448264719727,10.4030000000002,-0.210995613816053
8.14499999999998,-0.216099686313338,11.7630000000004,-0.211173625284602
8.82799999999997,-0.21734568560978,11.0949999999998,-0.211830134529899
8.46000000000004,-0.2178604078874,10.5079999999998,-0.213213355088505
8.05099999999993,-0.217670503946998,10.4350000000004,-0.212429580858675
8.05700000000024,-0.216003708006931,10.3119999999999,-0.211142954423342
8.02399999999989,-0.21611903077891,10.4490000000001,-0.211226478135501
7.98499999999967,-0.217844612270472,10.4380000000001,-0.21245438086143
8.00399999999991,-0.21737606134534,10.8620000000001,-0.212316650561399
8.05999999999995,-0.217951746145399,10.9139999999998,-0.212400163118557
8.02599999999984,-0.216236588116559,10.7919999999999,-0.210552953854596
8.00900000000001,-0.218041203081305,10.3220000000001,-0.212882760810601
7.99600000000009,-0.217731588824672,10.4119999999998,-0.212007113958675
8.00199999999995,-0.217993274292382,10.0409999999997,-0.213391728877366
7.97500000000036,-0.215716752479464,10.3469999999998,-0.210721519599219
8.04999999999973,-0.216545630462558,10.4789999999998,-0.211446722721304
7.99000000000024,-0.216293064645318,11.105,-0.210999142273121
8.04199999999992,-0.217744041802222,10.4839999999999,-0.212658778743232
7.99800000000005,-0.217319741459616,10.4199999999996,-0.212559038086812
7.98900000000003,-0.216797290329009,10.6970000000001,-0.211175796906002
7.97400000000016,-0.218033966301446,10.3409999999999,-0.212503172207898
7.98600000000033,-0.216603820998434,10.4880000000003,-0.211512832162988
8.04399999999987,-0.216542990368381,10.5049999999997,-0.21205224211479
8.0920000000001,-0.217913615066203,10.4539999999997,-0.213150563471769
8.04799999999977,-0.217998246698598,10.9010000000003,-0.211522087857203
7.99099999999999,-0.218139928237844,10.5549999999998,-0.21366927223047
8.01800000000003,-0.216636444463086,10.8400000000001,-0.210883410006525
8.06600000000026,-0.21792527385859,10.5259999999998,-0.213119748973804
8.01600000000008,-0.216772020221291,10.402,-0.211989501545227
7.98600000000033,-0.216497127783969,10.3829999999998,-0.210901383552088
8.04500000000007,-0.217214049238756,10.5340000000001,-0.212320322436462
7.97900000000027,-0.216293863993876,10.9210000000003,-0.210535636053198
7.99499999999989,-0.216937914374683,10.3359999999998,-0.211827552301434
8.029,-0.217982149119213,10.7909999999993,-0.212275832103345
8.00600000000031,-0.217246864216466,10.384,-0.212198719951182
8.02599999999984,-0.217100511092894,10.4449999999997,-0.211925442708963
8.02499999999964,-0.215399259132976,10.0999999999995,-0.210894388500806
7.99699999999939,-0.216631720898091,10.4799999999996,-0.212057019188886
8.0619999999999,-0.217203757172231,10.2950000000001,-0.211833552488749
9.05000000000018,-0.217466755205189,10.3959999999997,-0.212289508311791
8.10199999999986,-0.218457456035906,10.7839999999997,-0.212753595841429
8.01099999999951,-0.217563345482443,10.357,-0.213075513780265
8.08600000000024,-0.218475673390479,10.4359999999997,-0.21321281050628
8.05100000000039,-0.218557209523968,10.3819999999996,-0.213664941333312
8.10599999999977,-0.21856947206048,10.8029999999999,-0.213091568649202
8.01100000000042,-0.216092153697784,10.54,-0.210915185817568
8.05799999999999,-0.215442276462521,10.4389999999994,-0.210442337708782
8.01699999999983,-0.217102702739276,10.4040000000005,-0.21210001965712
8.03700000000026,-0.217363862474427,10.3980000000001,-0.213006704488933
7.98199999999997,-0.218527926819203,10.7110000000002,-0.213404236384361
8.00399999999991,-0.217813073759806,10.4479999999994,-0.213217229347736
8.01600000000053,-0.217538767344339,10.8949999999995,-0.211844979295244
8.04599999999937,-0.217823175744065,10.6709999999994,-0.212295752165052
8.00300000000061,-0.218153658323465,10.3830000000007,-0.213339246558047
8.02700000000004,-0.217968926817811,10.4790000000003,-0.21272391303947
8.10400000000027,-0.217646887589981,10.5259999999998,-0.21242110649038
8.02800000000025,-0.216811425846694,10.8580000000002,-0.211277878725123
8.04100000000017,-0.216666593121164,10.7939999999999,-0.210888816398573
8.01599999999962,-0.217114802191561,10.3470000000007,-0.212145004755086
7.99099999999999,-0.21620568421542,10.4210000000003,-0.210960485415942


==> simulation/simu_MLE/RB_1500.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
8.99700000000121,-0.221728005160154,13.6790000000001,-0.217531255140247
8.97099999999955,-0.220972587887602,11.1139999999996,-0.217157828947983
8.96500000000015,-0.220745614406965,12.2330000000002,-0.216672315429656
8.99599999999919,-0.220610484547656,12.6450000000004,-0.216419913019315
9.03400000000147,-0.221315499691433,13.0560000000005,-0.216989399207099
8.98199999999997,-0.221507808686462,12.594000000001,-0.215986618645862
8.98999999999978,-0.221312118035725,12.8439999999991,-0.217116647846712
8.99499999999898,-0.220387825239155,11.9119999999984,-0.216848197812234
9.03199999999924,-0.221187258765867,12.982,-0.217160866508329
9.01100000000042,-0.219929258153528,10.8649999999998,-0.216277884579493
9.02000000000044,-0.220935352247134,12.6119999999992,-0.21679155282838
9.03700000000026,-0.221509730821116,12.7639999999992,-0.217240882065566
9.07799999999952,-0.220703734609079,12.0630000000001,-0.216914314077609
9.12700000000041,-0.222193730500967,10.7799999999988,-0.218690487599984
9.02100000000064,-0.222151478396114,10.6970000000001,-0.218081538997391
9.02499999999964,-0.220412291650156,11.7989999999991,-0.21649581480015
9.05799999999908,-0.220723889628258,12.0329999999994,-0.216907011916865
9.03400000000147,-0.220442362405713,13.4619999999995,-0.215097898815617
9.03800000000047,-0.220138906530661,12.9429999999993,-0.21564985116945
8.9900000000016,-0.22106980594863,11.755000000001,-0.216408394570638
9.00500000000102,-0.219972256527715,10.7990000000009,-0.215988708563632
8.98899999999958,-0.221441758908012,12.6589999999997,-0.216885041281002
9.00799999999981,-0.21961786790116,11.8590000000004,-0.215331333323253
9.00600000000122,-0.221533002717748,12.7369999999992,-0.216434933737674
9.00799999999981,-0.221745129269284,11.8389999999999,-0.217455034517722
9.0010000000002,-0.221614092760396,12.9079999999994,-0.21768357281515
9.20399999999972,-0.222114765230542,10.6550000000007,-0.218433387385794
9.10499999999956,-0.221148602182849,10.8379999999997,-0.216967946877918
8.99200000000019,-0.220390009973175,11.9580000000005,-0.216400845299033
9.07899999999972,-0.220297930515525,12.9700000000012,-0.215722208299417
9.0010000000002,-0.220065985778586,10.6419999999998,-0.215940856762269
9.0619999999999,-0.220283458000796,11.7919999999995,-0.216385433818366
9.00900000000001,-0.220700658933551,11.6200000000008,-0.214516902206083
9.09099999999853,-0.220005178786579,10.6409999999996,-0.216795071056541
9.06100000000151,-0.220143017232571,12.9719999999998,-0.216247433652049
9.05600000000049,-0.221153479761597,10.7749999999996,-0.217261934079589
9.03399999999965,-0.220339264632094,12.9129999999986,-0.216543813967937
9.00900000000001,-0.219493447721269,12.0259999999998,-0.215586293507949
9.07300000000032,-0.222289471633407,12.6640000000007,-0.213977287927798
9.10200000000077,-0.22006062836947,12.0699999999997,-0.215826890516064
9.03799999999865,-0.22133755550756,12.4529999999995,-0.216012358093565
9.01699999999983,-0.22030974305345,11.9979999999996,-0.216668901349249
8.9950000000008,-0.221128680868948,12.25,-0.216822038039224
9.00300000000061,-0.21995609283452,10.7379999999994,-0.216485868469797
9.00799999999981,-0.221082010911647,11.8559999999998,-0.21561791445568
8.9369999999999,-0.220765803116002,11.7119999999995,-0.216625804540881
8.98400000000038,-0.221789131758459,10.6260000000002,-0.218132167365893
8.99200000000019,-0.220534945905043,12.8019999999997,-0.214789356978172
9.02199999999903,-0.221468574906402,12.3439999999991,-0.217906012857853
9.19099999999889,-0.22144711771531,13.1840000000011,-0.217402603338729
9.08799999999974,-0.221277464811615,13.1909999999989,-0.216190245879194
9.04800000000068,-0.22112081461241,12.9319999999989,-0.217355324209773
9.04600000000028,-0.220411816734078,10.7990000000009,-0.216461640145036
9.16699999999946,-0.221235639028458,12.8130000000001,-0.216505498344379
9.08100000000013,-0.221076952454726,12.0249999999996,-0.21688568905026
9.01599999999962,-0.220798650159399,10.5869999999995,-0.216618978470019
9.01200000000063,-0.220823513968655,12.9799999999996,-0.216099524159882
9.03000000000065,-0.220189064058916,11.973,-0.216319192480002
9.07000000000153,-0.221700437730036,12.7350000000006,-0.215665466347146
9.11000000000058,-0.220381801123084,12.3919999999998,-0.216087604251232
8.96500000000015,-0.221758813599157,12.7240000000002,-0.215674622734869
9.03700000000026,-0.220686983024938,12.8469999999998,-0.215810935432932
8.96999999999935,-0.220099960918261,12.8990000000013,-0.215852208484453
9.09499999999935,-0.220450111637135,12.9439999999995,-0.216551940449611
9.03399999999965,-0.221504324164599,10.6839999999993,-0.217565707953368
9.01400000000103,-0.219826437186369,11.5989999999983,-0.215166854971723
8.99499999999898,-0.219824788409212,11.9160000000011,-0.215824176512853
9.01400000000103,-0.220184814168072,10.768,-0.216250214249786
9.01499999999942,-0.221622329310242,12.7200000000012,-0.216999305771292
9.02200000000084,-0.219549147118794,10.8779999999988,-0.215812531497038
8.96800000000076,-0.219977970704459,12.0020000000004,-0.215873310902002
9.01400000000103,-0.221739967088608,10.7310000000016,-0.217618332837765
9,-0.220751763732823,13.1880000000001,-0.216234382522811
9.02199999999903,-0.221077131550136,12.0200000000004,-0.216655195156575
9.00699999999961,-0.220170657450254,11.9259999999995,-0.216017385331937
9.00700000000143,-0.22047797393423,10.8199999999997,-0.217044901077452
9.02399999999943,-0.220566802063093,10.8889999999992,-0.216494588084171
8.97800000000097,-0.221489414701201,12.732,-0.21687008853544
9.01700000000164,-0.220210879389044,10.8529999999992,-0.216847005137991
9.02000000000044,-0.22093295698015,12.9369999999999,-0.21683795263848
9.04800000000068,-0.22009037180411,12.889000000001,-0.215521333791259
8.98799999999937,-0.221770507773128,12.9239999999991,-0.217100826501598
9.05299999999988,-0.220391751486343,12.0789999999997,-0.216817843055375
9.07200000000012,-0.221525126904577,12.2440000000006,-0.215701443154693
8.99199999999837,-0.221308260740959,12.8490000000002,-0.216764897768768
9.05299999999988,-0.220349130549895,11.973,-0.216561894419323
9.10299999999916,-0.22063002788008,12.2880000000005,-0.216570137874248
9.0059999999994,-0.220556102737259,12.0010000000002,-0.216726808059701
9.03200000000106,-0.221030067101427,12.0789999999997,-0.216659287949004
9.05599999999868,-0.220959509815315,11.012999999999,-0.217143504283045
9.00700000000143,-0.220920225983872,12.8460000000014,-0.216534204315564
9.01800000000003,-0.221796444107905,12.2019999999993,-0.217560342222317
8.94599999999991,-0.219758854642008,11.8779999999988,-0.215754344659179
9.00299999999879,-0.220117785333237,12.9079999999994,-0.216124312400253
9.06999999999971,-0.220819651536055,12.7829999999994,-0.216516106389899
9.01100000000042,-0.220324565966871,11.9879999999994,-0.216108343247378
9.00900000000001,-0.220885945566624,11.8730000000014,-0.216585099175206
8.98799999999937,-0.220809359281277,10.9660000000003,-0.2170284573526
9.02399999999943,-0.221692769979696,13.0660000000007,-0.217348610709202
9.07400000000052,-0.220041004626438,11.0339999999997,-0.216407427465144


==> simulation/simu_MLE/RB_2500.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
10.9179999999978,-0.229140762993811,14.7459999999992,-0.221988799776873
10.898000000001,-0.228446025171132,14.724000000002,-0.224739169762273
10.9379999999983,-0.22843223264227,14.7309999999998,-0.223048735083865
10.8809999999976,-0.228624849097678,15.0260000000017,-0.220416626526451
10.9140000000007,-0.22920740717516,14.4629999999997,-0.22259254033065
10.8479999999981,-0.228651463148862,14.8710000000028,-0.217314118068406
10.8899999999994,-0.22892812735465,15.0639999999985,-0.225559366535185
10.7530000000006,-0.227739512623799,14.9520000000011,-0.224158597661707
10.7640000000029,-0.227589646518762,14.6159999999982,-0.224107201290916
10.7619999999988,-0.228539461659688,14.9650000000001,-0.224671675385988
10.8070000000007,-0.227330509023858,14.6670000000013,-0.222958113510017
10.8400000000001,-0.229317965956885,14.6450000000004,-0.226437949560527
10.780999999999,-0.227529095092747,14.4710000000014,-0.221059866144098
10.8070000000007,-0.228255034422761,15.4660000000003,-0.221360656186043
10.8270000000011,-0.229194326688632,14.9480000000003,-0.225781606340245
10.893,-0.22861593634425,14.8469999999979,-0.222928497948911
10.8209999999999,-0.228129221289754,15.1290000000008,-0.224807403689039
10.9219999999987,-0.228819577083798,15.0960000000014,-0.225072127057406
10.8869999999988,-0.229281320896148,14.655999999999,-0.226040369729376
10.8849999999984,-0.22874447579821,15.2659999999996,-0.219220214450702
10.9069999999992,-0.227778175572241,14.9840000000004,-0.224238599081447
10.8739999999998,-0.228659871571125,14.8799999999974,-0.223676566858618
10.8940000000002,-0.228759823037007,14.8410000000003,-0.223381219164971
10.7829999999994,-0.227802281470605,14.6800000000003,-0.219121603309385
10.913999999997,-0.228155450275925,15.6610000000001,-0.22553250856702
10.8559999999998,-0.227844502352343,15.1839999999975,-0.22371746722507
10.9039999999986,-0.229359378700927,14.7020000000011,-0.224860428033472
10.8849999999984,-0.228899596933771,14.5220000000008,-0.225270782296274
10.8119999999981,-0.228160555238349,14.9500000000007,-0.216863821927506
10.9049999999988,-0.228081512583153,14.6620000000003,-0.223364707032362
10.8809999999976,-0.228315797393668,15.0760000000009,-0.224818770680279
10.9540000000015,-0.228931514398812,14.8590000000004,-0.218939477125812
10.851999999999,-0.22846365797237,15.1369999999988,-0.225195695149877
10.8499999999985,-0.229393253541147,14.8869999999988,-0.221962224635748
10.8539999999994,-0.228306234806813,14.7530000000006,-0.223023455911541
10.8309999999983,-0.229039051170234,14.9290000000001,-0.224600175651962
10.8339999999989,-0.228186416742224,14.6409999999996,-0.225145419129543
10.8459999999977,-0.227814505699743,15.512999999999,-0.220417863415526
10.7999999999993,-0.228236720453326,14.3990000000013,-0.22470512824598
10.7940000000017,-0.228343656100739,15.2039999999979,-0.224939315044412
10.7429999999986,-0.228986113448586,14.8760000000002,-0.225015390134796
10.8600000000006,-0.228156400959764,15.1109999999971,-0.224415418616985
10.9419999999991,-0.22895124395061,15.0760000000009,-0.224810603427515
10.8359999999993,-0.228145544361697,14.2540000000008,-0.224106260127529
10.8319999999985,-0.228963266819345,14.7760000000017,-0.225748802422924
10.8690000000024,-0.227485642738826,15.5190000000002,-0.223304990421621
10.8269999999975,-0.229005443213153,15.719000000001,-0.22081523318406
10.8389999999999,-0.227782725931547,14.8549999999996,-0.223791781832572
10.9510000000009,-0.228857020726038,15.8489999999983,-0.224963150984838
10.8539999999994,-0.228939396081939,15.3150000000023,-0.219228233737172
10.7770000000019,-0.228132182062329,16.0409999999974,-0.222112049103226
10.8319999999985,-0.228285678440644,15.9210000000021,-0.224409210229716
10.9170000000013,-0.228162033444108,15.9130000000005,-0.22483853240898
10.8629999999976,-0.228636128066845,15.8410000000003,-0.225535087497973
10.8400000000001,-0.227574780551503,15.0920000000006,-0.222411418494318
10.8240000000005,-0.22843078380707,15.6110000000008,-0.224007803832547
10.8419999999969,-0.228086412847155,15.1519999999982,-0.219574735994944
10.844000000001,-0.228144946407534,15.1640000000007,-0.224996781069168
10.8629999999976,-0.228395617875443,15.3349999999991,-0.220797436092484
10.8689999999988,-0.228331524254663,14.9629999999997,-0.222492501237985
10.8770000000004,-0.228341016819097,14.9429999999993,-0.22384780226693
10.8139999999985,-0.228021820937053,14.8770000000004,-0.222081530660124
10.7510000000002,-0.228616445454528,15.1500000000015,-0.221661923353388
10.762999999999,-0.228720279243444,14.8180000000029,-0.222416678432505
10.8109999999979,-0.228202153115049,14.8630000000012,-0.223511320787673
10.8979999999974,-0.228506759539145,15.1209999999992,-0.222626259844195
10.7879999999968,-0.2288804069776,14.8340000000026,-0.224348741319464
10.9599999999991,-0.228500766590312,15.1339999999982,-0.221036667843788
10.9210000000021,-0.228522999475119,14.8630000000012,-0.224592953225342
10.8019999999997,-0.227827109494553,14.9019999999982,-0.224396098498357
10.8430000000008,-0.228129485366626,15.0339999999997,-0.221281682066757
10.8679999999986,-0.229608409983848,15.1369999999988,-0.225971980269747
10.8609999999971,-0.228666239553232,15.0289999999986,-0.22336386831763
10.9110000000001,-0.228757075558077,15.0099999999984,-0.224140431237682
10.9069999999992,-0.228796406002448,14.5579999999973,-0.217297498963792
10.8810000000012,-0.228267307570296,15.1270000000004,-0.225360611764358
10.8659999999982,-0.228354004295064,14.9390000000021,-0.223234869219695
10.8250000000007,-0.228664268339846,15.2299999999996,-0.221920798742369
10.8260000000009,-0.22841768880938,14.0689999999995,-0.219261966999666
10.8500000000022,-0.228949251848023,17.8309999999983,-0.220067284226636
10.8650000000016,-0.228469452689823,14.5590000000011,-0.222843915006926
10.8030000000035,-0.22896462469295,15.1020000000026,-0.225568591350776
10.8580000000002,-0.227954425960527,14.9879999999976,-0.221943653005029
10.8599999999969,-0.2291921979175,14.8470000000016,-0.224738522289571
10.8079999999973,-0.228203889683567,15.8500000000022,-0.222032889359794
10.8330000000024,-0.22840861756338,14.9550000000017,-0.224559355151071
10.8510000000024,-0.228641485207023,15.8140000000021,-0.224248935339853
10.8169999999991,-0.227828005811559,15.0070000000014,-0.225145624861691
10.8279999999977,-0.227956039499113,15.0650000000023,-0.222914119113581
10.7710000000006,-0.228433188830893,15.1029999999992,-0.224001008426719
10.9169999999976,-0.229433161819773,15.1080000000002,-0.222991010440307
10.8240000000005,-0.228773271647463,15.0529999999999,-0.221209159407598
10.8509999999987,-0.228076978897475,15.0440000000017,-0.222938755663556
10.8990000000013,-0.228608218286947,15.0169999999998,-0.22120106324957
10.8839999999982,-0.227764736472659,14.900999999998,-0.223856992359702
10.8179999999993,-0.228273998687207,14.7010000000009,-0.221268876908996
10.8430000000008,-0.227734145393239,14.1919999999991,-0.224354830600059
10.9030000000021,-0.228739394555586,15.1059999999998,-0.223080176217367
10.8339999999989,-0.228870024361961,14.7070000000022,-0.225707595077295
10.7769999999982,-0.22886087530555,15.0140000000029,-0.224346270092408


==> simulation/simu_MLE/RB_5000.csv <==
"DC_time","DC_est","oracle_time","oracle_est"
15.1240000000034,-0.246688744197791,23.9499999999971,-0.230610308597539
15.1110000000044,-0.246979920427908,22.3159999999989,-0.236734330368082
15.1140000000014,-0.246489978814258,24.864999999998,-0.233355904268329
15.0749999999971,-0.246307320702308,25.5509999999995,-0.231991093397187
15.0060000000012,-0.246958884734738,23.3240000000005,-0.230035520471453
15.0750000000044,-0.247316616595902,23.3839999999982,-0.229640126428133
15.0800000000017,-0.24659946402603,24.5930000000008,-0.227221235018136
15.0619999999981,-0.247375332330978,24.2059999999983,-0.233088012997655
15.0899999999965,-0.24665489750223,22.7409999999945,-0.234860903234034
15.0749999999971,-0.247316822238799,25.3369999999995,-0.232478340350823
15.0110000000059,-0.246809725160287,24.359000000004,-0.231119299444833
15.0570000000007,-0.246955577822142,23.1830000000045,-0.234150290003079
15.0310000000027,-0.247218038446696,25.1010000000024,-0.234786996649074
15.1070000000036,-0.246747245057422,23.9649999999965,-0.233833675313546
15.0809999999983,-0.246117402491692,21.4449999999997,-0.239194823417823
15.1360000000059,-0.246353655432841,24.4589999999953,-0.2325706446757
15.1679999999978,-0.246688993909914,23.9209999999948,-0.230813507849377
15.1170000000056,-0.247162454194366,23.9279999999999,-0.228552453116893
15.1110000000044,-0.246618985119853,28.6440000000002,-0.233345979340703
15.1020000000062,-0.247028308032466,27.1370000000024,-0.229687743786681
15.1830000000045,-0.246786600886499,24.523000000001,-0.233683452272278
15.1460000000006,-0.247231175881314,23.2489999999962,-0.230407296579382
15.073000000004,-0.246637811417643,23.3009999999995,-0.228479063901106
15.1680000000051,-0.24713716682825,23.637999999999,-0.231261928769935
15.150999999998,-0.246571824330331,25.3470000000016,-0.234591899694524
15.0559999999969,-0.24656232220402,22.9020000000019,-0.237580369009781
15.1089999999967,-0.246892776596547,25.6500000000015,-0.232502600380421
15,-0.246715429729656,23.775999999998,-0.231348618515171
15.0829999999987,-0.246466790311376,25.997000000003,-0.229417199736194
15.1959999999963,-0.246517522454377,26.6520000000019,-0.23187168549476
15.0840000000026,-0.246062864251806,24.6390000000029,-0.232698674330267
15.114999999998,-0.246719005455542,26.8550000000032,-0.232737381773992
14.9380000000019,-0.246604111517812,32.1290000000008,-0.229124147130308
14.9820000000036,-0.246208908106872,26.2790000000023,-0.232658944789916
15.0079999999944,-0.246819362260526,22.1189999999988,-0.234748773598388
15.0350000000035,-0.24701637865575,23.8529999999955,-0.229815734399224
15.3070000000007,-0.246916314861669,28.9499999999971,-0.232191491741317
15.0999999999985,-0.246893711221352,26.4690000000046,-0.231989204603759
15.1009999999951,-0.247085213455486,25.0780000000013,-0.230149575338509
15.0319999999992,-0.245528877649223,24.3269999999975,-0.228854729178853
15.2840000000069,-0.245996662068162,25.3740000000034,-0.232867160002537
15.1579999999958,-0.24671209270945,23.4569999999949,-0.234917232062572
15.1519999999946,-0.246720991061836,24.0010000000038,-0.229296402190583
15.153999999995,-0.246626216306926,21.7719999999972,-0.234782131154404
15.1749999999956,-0.246820629765016,23.3079999999973,-0.231430770332513
15.1520000000019,-0.246469680886879,24.1580000000031,-0.233125931284692
15.112000000001,-0.247501532934971,25.4119999999966,-0.235589507535553
15.1309999999939,-0.246828540230324,28.1699999999983,-0.235134720640609
15.023000000001,-0.246312509559155,25.6720000000059,-0.226712892774532
15.0550000000003,-0.246046682827126,23.8260000000009,-0.228108770404685
15.0559999999969,-0.247205137994592,24.4179999999978,-0.231269490862846
14.9930000000022,-0.247014559844473,25.2810000000027,-0.233211642802438
14.9799999999959,-0.246270186109043,26.0450000000055,-0.2311604357911
15,-0.246976147515015,23.7229999999981,-0.228023011620071
15.0589999999938,-0.246611807093731,24.5039999999935,-0.233777589521953
14.9890000000014,-0.246350673165777,23.7249999999985,-0.230516641472131
15.1199999999953,-0.246289343839619,23.8960000000006,-0.236247882524083
15.0720000000001,-0.246307099473765,26.9490000000005,-0.229090609443232
15.0219999999972,-0.246736783104795,25.377999999997,-0.225716136177172
15.1450000000041,-0.246616167441279,24.176999999996,-0.230548875495585
15.0889999999999,-0.246656054583688,23.0749999999971,-0.227878956403674
15.023000000001,-0.246574753927847,22.4770000000062,-0.229580304307831
15.0599999999977,-0.247041730744424,23.8290000000052,-0.228785482981469
15.1440000000002,-0.246829655346401,27.5060000000012,-0.238891915492998
15.0769999999975,-0.246119027014763,23.3640000000014,-0.230123911667267
15.0500000000029,-0.247116404808337,23.5630000000019,-0.232244186258496
15.0339999999997,-0.247151611100086,24.1929999999993,-0.231007657356923
15.0380000000005,-0.247597200156253,23.7960000000021,-0.233204419417823
15.1110000000044,-0.247429988247613,23.0789999999979,-0.228269454674212
15.1080000000002,-0.247125206437709,25.8990000000049,-0.235518072779598
15.0649999999951,-0.24686965496113,27.0789999999979,-0.230711949895122
15.0269999999946,-0.246978117317986,23.1299999999974,-0.235343143402348
14.9969999999958,-0.247367797964003,24.2429999999949,-0.232670311969576
15.1140000000014,-0.246521648704914,25.9809999999998,-0.231704887200933
15.0319999999992,-0.246956572346591,21.5390000000043,-0.236381192864637
15.1239999999962,-0.24664391006971,23.3170000000027,-0.234605417638222
15.0710000000036,-0.246682317692054,25.3279999999941,-0.233567735673762
15.1399999999994,-0.246702958332043,25.5669999999955,-0.231962442722962
15.1260000000038,-0.246933790496678,25.7259999999951,-0.226891125665506
15.1789999999964,-0.247004500215741,26.0560000000041,-0.229517264156664
15.2540000000008,-0.247450094285229,25.5120000000024,-0.233832640562959
15.2130000000034,-0.24736141997879,23.8430000000008,-0.233451583051654
15.1300000000047,-0.247368925114555,28.8380000000034,-0.234428973545807
15.041999999994,-0.247213262904377,23.8300000000017,-0.232493830437222
15.0940000000046,-0.246193576775813,26.3359999999957,-0.233942963002701
15.0570000000007,-0.246460460561644,25.6659999999974,-0.231645588394334
15.0369999999966,-0.246964549221277,25.0449999999983,-0.23192993120374
15.0529999999999,-0.246544594809108,22.4739999999947,-0.235440399928903
15.051999999996,-0.246910086064428,22.2980000000025,-0.229249376205897
15.1939999999959,-0.246511050495044,25.448000000004,-0.231087094049966
15.1500000000015,-0.246700508869937,24.0669999999955,-0.229536494477799
15.1670000000013,-0.246849318033165,26.5,-0.22696885613594
15.0950000000012,-0.246919556643041,26.7980000000025,-0.233473745821964
15.1300000000047,-0.246858537069758,23.3899999999994,-0.234706245306781
15.2400000000052,-0.2468180307095,24.6940000000031,-0.23198653673947
15.0339999999997,-0.246766505307609,25.4400000000023,-0.234680771997145
15.1960000000036,-0.246327280923855,22.6470000000045,-0.233857021644946
15.1080000000002,-0.246175153099878,22.0209999999934,-0.238691492236444
15.1659999999974,-0.246732727334149,23.5,-0.230734644685367
15.0709999999963,-0.246992853659965,23.3469999999943,-0.231599875322799

